Optical Channel Impulse Response-Based Localization Using An Artificial Neural Network

Visible light positioning has the potential to yield sub-centimeter accuracy in indoor environments, yet conventional received signal strength (RSS)-based localization algorithms cannot achieve this because their performance degrades from optical multipath reflection. However, this part of the optical received signal is deterministic due to the often static and predictable nature of the optical wireless channel. In this paper, the performance of optical channel impulse response (OCIR)-based localization is studied using an artificial neural network (ANN) to map embedded features of the OCIR to the user equipment's location. Numerical results show that OCIR-based localization outperforms conventional RSS techniques by two orders of magnitude using only two photodetectors as anchor points. The ANN technique can take advantage of multipath features in a wide range of scenarios, from using only the DC value to relying on high-resolution time sampling that can result in sub-centimeter accuracy.

==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_Aug05_2022_hist_high_ep_1pd_Ns30_Train.dat <==
0.000000000000000000e+00 1.337544026728653250e+02
1.000000000000000000e+01 3.988568871240033786e+01
2.000000000000000000e+01 2.975175304216595507e+01
3.000000000000000000e+01 2.679924711621753275e+01
4.000000000000000000e+01 2.459404160206733536e+01
5.000000000000000000e+01 2.288315524453112815e+01
6.000000000000000000e+01 2.151084590849971079e+01
7.000000000000000000e+01 2.034214108341159388e+01
8.000000000000000000e+01 1.931312021784227539e+01
9.000000000000000000e+01 1.836572529802883125e+01
1.000000000000000000e+02 1.747324440450402605e+01
1.100000000000000000e+02 1.661767141250025048e+01
1.200000000000000000e+02 1.579521833084749183e+01
1.300000000000000000e+02 1.499634100473423537e+01
1.400000000000000000e+02 1.425185395611825001e+01
1.500000000000000000e+02 1.353499616608073985e+01
1.600000000000000000e+02 1.287730431537066877e+01
1.700000000000000000e+02 1.228055980189223995e+01
1.800000000000000000e+02 1.176402257617909974e+01
1.900000000000000000e+02 1.129035358371960562e+01
2.000000000000000000e+02 1.087071020647070796e+01
2.100000000000000000e+02 1.050883039911777672e+01
2.200000000000000000e+02 1.019278023209876061e+01
2.300000000000000000e+02 9.912223098177667779e+00
2.400000000000000000e+02 9.662651236511489827e+00
2.500000000000000000e+02 9.420535977740870592e+00
2.600000000000000000e+02 9.208364863507128462e+00
2.700000000000000000e+02 9.022980490997305481e+00
2.800000000000000000e+02 8.838801532822257556e+00
2.900000000000000000e+02 8.682103958038258185e+00
3.000000000000000000e+02 8.546507219006560518e+00
3.100000000000000000e+02 8.400080235415956054e+00
3.200000000000000000e+02 8.272844993980823958e+00
3.300000000000000000e+02 8.148144432349594624e+00
3.400000000000000000e+02 8.038820016538545943e+00
3.500000000000000000e+02 7.931524235017745283e+00
3.600000000000000000e+02 7.832131827985740813e+00
3.700000000000000000e+02 7.742057421964783970e+00
3.800000000000000000e+02 7.647832984920262867e+00
3.900000000000000000e+02 7.570426381044882191e+00
4.000000000000000000e+02 7.494403785775626936e+00
4.100000000000000000e+02 7.414795914643271146e+00
4.200000000000000000e+02 7.349498819923215187e+00
4.300000000000000000e+02 7.284825572672799510e+00
4.400000000000000000e+02 7.219477100827663030e+00
4.500000000000000000e+02 7.158707509088745979e+00
4.600000000000000000e+02 7.102364170664873910e+00
4.700000000000000000e+02 7.043179170889517948e+00
4.800000000000000000e+02 6.997293494020032867e+00
4.900000000000000000e+02 6.940528277427834958e+00
5.000000000000000000e+02 6.890570746314192974e+00
5.100000000000000000e+02 6.843736065018632964e+00
5.200000000000000000e+02 6.809140278104446331e+00
5.300000000000000000e+02 6.766558082849376099e+00
5.400000000000000000e+02 6.718286968510630786e+00
5.500000000000000000e+02 6.673360261713523478e+00
5.600000000000000000e+02 6.637366502931587142e+00
5.700000000000000000e+02 6.588358478235996962e+00
5.800000000000000000e+02 6.559378326546023708e+00
5.900000000000000000e+02 6.519769973909762761e+00
6.000000000000000000e+02 6.495455693916390771e+00
6.100000000000000000e+02 6.458427116779588140e+00
6.200000000000000000e+02 6.429369189702068610e+00
6.300000000000000000e+02 6.387947547596928288e+00
6.400000000000000000e+02 6.353973719267847819e+00
6.500000000000000000e+02 6.333123086484618192e+00
6.600000000000000000e+02 6.309799674310717421e+00
6.700000000000000000e+02 6.273907217490679145e+00
6.800000000000000000e+02 6.235362498155054389e+00
6.900000000000000000e+02 6.221963483486844915e+00
7.000000000000000000e+02 6.188146075802408497e+00
7.100000000000000000e+02 6.163407400926448787e+00
7.200000000000000000e+02 6.149612488982410419e+00
7.300000000000000000e+02 6.109403097961282114e+00
7.400000000000000000e+02 6.083453904442007065e+00
7.500000000000000000e+02 6.059718172173675477e+00
7.600000000000000000e+02 6.032354856500576901e+00
7.700000000000000000e+02 6.022444389596407710e+00
7.800000000000000000e+02 6.002119961377123225e+00
7.900000000000000000e+02 5.961447197757469674e+00
8.000000000000000000e+02 5.931522934706665140e+00
8.100000000000000000e+02 5.916692312838710777e+00
8.200000000000000000e+02 5.899261699970288042e+00
8.300000000000000000e+02 5.872414202495752633e+00
8.400000000000000000e+02 5.856162856521291538e+00
8.500000000000000000e+02 5.820451773186866795e+00
8.600000000000000000e+02 5.808646288430856508e+00
8.700000000000000000e+02 5.785609895279110404e+00
8.800000000000000000e+02 5.754230767219204346e+00
8.900000000000000000e+02 5.732247521837427584e+00
9.000000000000000000e+02 5.709739716003848997e+00
9.100000000000000000e+02 5.702891222199168553e+00
9.200000000000000000e+02 5.671091409155392782e+00
9.300000000000000000e+02 5.656456032051278449e+00
9.400000000000000000e+02 5.626641267173773997e+00
9.500000000000000000e+02 5.613826759712265968e+00
9.600000000000000000e+02 5.599028584830586297e+00
9.700000000000000000e+02 5.575267241363598636e+00
9.800000000000000000e+02 5.558726027007893755e+00
9.900000000000000000e+02 5.541584769578360437e+00
1.000000000000000000e+03 5.522843864514607404e+00
1.010000000000000000e+03 5.498809512215871109e+00
1.020000000000000000e+03 5.488421477023083028e+00
1.030000000000000000e+03 5.466558573204657989e+00
1.040000000000000000e+03 5.451388631876016966e+00
1.050000000000000000e+03 5.428932543625166751e+00
1.060000000000000000e+03 5.422246826790050100e+00
1.070000000000000000e+03 5.398857221834803433e+00
1.080000000000000000e+03 5.372302420823054092e+00
1.090000000000000000e+03 5.355931368489947886e+00
1.100000000000000000e+03 5.359960051430391559e+00
1.110000000000000000e+03 5.324210510471430347e+00
1.120000000000000000e+03 5.307451250137207310e+00
1.130000000000000000e+03 5.291282740004352725e+00
1.140000000000000000e+03 5.275761749082406915e+00
1.150000000000000000e+03 5.256421476236456058e+00
1.160000000000000000e+03 5.246665622334616863e+00
1.170000000000000000e+03 5.230463097749466606e+00
1.180000000000000000e+03 5.227844172367015041e+00
1.190000000000000000e+03 5.210658396233744050e+00
1.200000000000000000e+03 5.192459309638446818e+00
1.210000000000000000e+03 5.179925191037145993e+00
1.220000000000000000e+03 5.170475611991532716e+00
1.230000000000000000e+03 5.139950229685834593e+00
1.240000000000000000e+03 5.139961176625441830e+00
1.250000000000000000e+03 5.124557289913202140e+00
1.260000000000000000e+03 5.094975985095149262e+00
1.270000000000000000e+03 5.090340813279294885e+00
1.280000000000000000e+03 5.084214722979865542e+00
1.290000000000000000e+03 5.061927292065369954e+00
1.300000000000000000e+03 5.050641334525215242e+00
1.310000000000000000e+03 5.044520345519226900e+00
1.320000000000000000e+03 5.025605820912290689e+00
1.330000000000000000e+03 5.016320866593472871e+00
1.340000000000000000e+03 4.996532382157376162e+00
1.350000000000000000e+03 4.978395708270386244e+00
1.360000000000000000e+03 4.988668953952437590e+00
1.370000000000000000e+03 4.964870449807730957e+00
1.380000000000000000e+03 4.953809624658912725e+00
1.390000000000000000e+03 4.938256314454130269e+00
1.400000000000000000e+03 4.929679761780772829e+00
1.410000000000000000e+03 4.920314383968260152e+00
1.420000000000000000e+03 4.907756792716015504e+00
1.430000000000000000e+03 4.901473520557821928e+00
1.440000000000000000e+03 4.871491367780744319e+00
1.450000000000000000e+03 4.870701582110891437e+00
1.460000000000000000e+03 4.869232287043363527e+00
1.470000000000000000e+03 4.858438383158648399e+00
1.480000000000000000e+03 4.843092547682218196e+00
1.490000000000000000e+03 4.829800904397928640e+00
1.500000000000000000e+03 4.815142413892288253e+00
1.510000000000000000e+03 4.808762721696114184e+00
1.520000000000000000e+03 4.795189775802612964e+00
1.530000000000000000e+03 4.787811962351990580e+00
1.540000000000000000e+03 4.784676115899342719e+00
1.550000000000000000e+03 4.787051601676064472e+00
1.560000000000000000e+03 4.762034980719143107e+00
1.570000000000000000e+03 4.754899559845481072e+00
1.580000000000000000e+03 4.740586238292731736e+00
1.590000000000000000e+03 4.733316737580196332e+00
1.600000000000000000e+03 4.724401462327909584e+00
1.610000000000000000e+03 4.722433105447318091e+00
1.620000000000000000e+03 4.708876631907177313e+00
1.630000000000000000e+03 4.696715997274863774e+00
1.640000000000000000e+03 4.680078964545351106e+00
1.650000000000000000e+03 4.677202230300182784e+00
1.660000000000000000e+03 4.664958618569286841e+00
1.670000000000000000e+03 4.658346433854263502e+00
1.680000000000000000e+03 4.647406455704769179e+00
1.690000000000000000e+03 4.646678534063420685e+00
1.700000000000000000e+03 4.639693760796042454e+00
1.710000000000000000e+03 4.632990764514026694e+00
1.720000000000000000e+03 4.617892190566103672e+00
1.730000000000000000e+03 4.612951514001879083e+00
1.740000000000000000e+03 4.619656956144693183e+00
1.750000000000000000e+03 4.602503526511179999e+00
1.760000000000000000e+03 4.586673190163993219e+00
1.770000000000000000e+03 4.576077260412209746e+00
1.780000000000000000e+03 4.569378827573070012e+00
1.790000000000000000e+03 4.559033056435099596e+00
1.800000000000000000e+03 4.556183505521516075e+00
1.810000000000000000e+03 4.544007331036309161e+00
1.820000000000000000e+03 4.539931616247121049e+00
1.830000000000000000e+03 4.539866916201541258e+00
1.840000000000000000e+03 4.532398578163430614e+00
1.850000000000000000e+03 4.514511235037983461e+00
1.860000000000000000e+03 4.509790366771129655e+00
1.870000000000000000e+03 4.494774221281083726e+00
1.880000000000000000e+03 4.494975569916427105e+00
1.890000000000000000e+03 4.475564522539046131e+00
1.900000000000000000e+03 4.476503275268133741e+00
1.910000000000000000e+03 4.463070548205766208e+00
1.920000000000000000e+03 4.465357206095313281e+00
1.930000000000000000e+03 4.445271738197341449e+00
1.940000000000000000e+03 4.454073406750244324e+00
1.950000000000000000e+03 4.437381796538579337e+00
1.960000000000000000e+03 4.428618448420944986e+00
1.970000000000000000e+03 4.431908321575437348e+00
1.980000000000000000e+03 4.421657381667477793e+00
1.990000000000000000e+03 4.411546270161338157e+00
2.000000000000000000e+03 4.420005591893866104e+00
2.010000000000000000e+03 4.400988745136080738e+00
2.020000000000000000e+03 4.391142573683641359e+00
2.030000000000000000e+03 4.389736533633516125e+00
2.040000000000000000e+03 4.378197509687963951e+00
2.050000000000000000e+03 4.367787110139635942e+00
2.060000000000000000e+03 4.365010218657497276e+00
2.070000000000000000e+03 4.358030050215246476e+00
2.080000000000000000e+03 4.364043549121939591e+00
2.090000000000000000e+03 4.356385002069362855e+00
2.100000000000000000e+03 4.357936170484329352e+00
2.110000000000000000e+03 4.327538185413945193e+00
2.120000000000000000e+03 4.344188860123025187e+00
2.130000000000000000e+03 4.324714721796890871e+00
2.140000000000000000e+03 4.322686369249961302e+00
2.150000000000000000e+03 4.302643943386955883e+00
2.160000000000000000e+03 4.305203886265937641e+00
2.170000000000000000e+03 4.298332494287210537e+00
2.180000000000000000e+03 4.301724447408916241e+00
2.190000000000000000e+03 4.285251279071073505e+00
2.200000000000000000e+03 4.275751076913682169e+00
2.210000000000000000e+03 4.274955856363026996e+00
2.220000000000000000e+03 4.269460441930568173e+00
2.230000000000000000e+03 4.263085584045834153e+00
2.240000000000000000e+03 4.263602759045274304e+00
2.250000000000000000e+03 4.261882775329397965e+00
2.260000000000000000e+03 4.256469066656690003e+00
2.270000000000000000e+03 4.240667081215073964e+00
2.280000000000000000e+03 4.237921661733063061e+00
2.290000000000000000e+03 4.221579048180216454e+00
2.300000000000000000e+03 4.225472075142906014e+00
2.310000000000000000e+03 4.224833531457810487e+00
2.320000000000000000e+03 4.219449133692843468e+00
2.330000000000000000e+03 4.219046349183381395e+00
2.340000000000000000e+03 4.200231073471630161e+00
2.350000000000000000e+03 4.200284657595719118e+00
2.360000000000000000e+03 4.188345980237413002e+00
2.370000000000000000e+03 4.188029013852939464e+00
2.380000000000000000e+03 4.182699611937387374e+00
2.390000000000000000e+03 4.172690094034016361e+00
2.400000000000000000e+03 4.173479436037434986e+00
2.410000000000000000e+03 4.167384098594672182e+00
2.420000000000000000e+03 4.164813405192751894e+00
2.430000000000000000e+03 4.158646889117211032e+00
2.440000000000000000e+03 4.149402915560751026e+00
2.450000000000000000e+03 4.151147679116343525e+00
2.460000000000000000e+03 4.137748208336957667e+00
2.470000000000000000e+03 4.132065011339314253e+00
2.480000000000000000e+03 4.137908389862626102e+00
2.490000000000000000e+03 4.127755140878847762e+00
2.500000000000000000e+03 4.126882643668736250e+00
2.510000000000000000e+03 4.111768366423514287e+00
2.520000000000000000e+03 4.115251292160885477e+00
2.530000000000000000e+03 4.113030146137057308e+00
2.540000000000000000e+03 4.109955837263087552e+00
2.550000000000000000e+03 4.095358030436525354e+00
2.560000000000000000e+03 4.087593399520637938e+00
2.570000000000000000e+03 4.093720880069976253e+00
2.580000000000000000e+03 4.089490698556971005e+00
2.590000000000000000e+03 4.089243264552082202e+00
2.600000000000000000e+03 4.085346478227760869e+00
2.610000000000000000e+03 4.064577246497970364e+00
2.620000000000000000e+03 4.059889908599282116e+00
2.630000000000000000e+03 4.072237990763551529e+00
2.640000000000000000e+03 4.064759081168213051e+00
2.650000000000000000e+03 4.063378811196569629e+00
2.660000000000000000e+03 4.054108624305828634e+00
2.670000000000000000e+03 4.054576953123325112e+00
2.680000000000000000e+03 4.036655084880549360e+00
2.690000000000000000e+03 4.038681159842189672e+00
2.700000000000000000e+03 4.028426016605573423e+00
2.710000000000000000e+03 4.041190024254463609e+00
2.720000000000000000e+03 4.026490706668608865e+00
2.730000000000000000e+03 4.023097110904673812e+00
2.740000000000000000e+03 4.008397823668824245e+00
2.750000000000000000e+03 4.000470610590855181e+00
2.760000000000000000e+03 3.995192380433919332e+00
2.770000000000000000e+03 4.005422731108766676e+00
2.780000000000000000e+03 4.000451300911175068e+00
2.790000000000000000e+03 3.983270110475845449e+00
2.800000000000000000e+03 3.995848050585955491e+00
2.810000000000000000e+03 3.977029289623100095e+00
2.820000000000000000e+03 3.992029832686448287e+00
2.830000000000000000e+03 3.974716627468775521e+00
2.840000000000000000e+03 3.969454004519278989e+00
2.850000000000000000e+03 3.978964449286281457e+00
2.860000000000000000e+03 3.967764784709368886e+00
2.870000000000000000e+03 3.954307530061029752e+00
2.880000000000000000e+03 3.953672469154111191e+00
2.890000000000000000e+03 3.956080963717969468e+00
2.900000000000000000e+03 3.966473745147856889e+00
2.910000000000000000e+03 3.938866998647228446e+00
2.920000000000000000e+03 3.928607162709400136e+00
2.930000000000000000e+03 3.942485498995530691e+00
2.940000000000000000e+03 3.929095911957834808e+00
2.950000000000000000e+03 3.931765664732653764e+00
2.960000000000000000e+03 3.923046894447625110e+00
2.970000000000000000e+03 3.930442782979530758e+00
2.980000000000000000e+03 3.910646573629523282e+00
2.990000000000000000e+03 3.911583395159509813e+00
3.000000000000000000e+03 3.901740194543369622e+00
3.010000000000000000e+03 3.894929151955768720e+00
3.020000000000000000e+03 3.901574594572888799e+00
3.030000000000000000e+03 3.895709656300927470e+00
3.040000000000000000e+03 3.899344848966255217e+00
3.050000000000000000e+03 3.897736450030828692e+00
3.060000000000000000e+03 3.882628407709905805e+00
3.070000000000000000e+03 3.878195890628639564e+00
3.080000000000000000e+03 3.876795937068509001e+00
3.090000000000000000e+03 3.867898525031256085e+00
3.100000000000000000e+03 3.888505963743133620e+00
3.110000000000000000e+03 3.854307608561939436e+00
3.120000000000000000e+03 3.859831995297384299e+00
3.130000000000000000e+03 3.845326294267783940e+00
3.140000000000000000e+03 3.858278064592838952e+00
3.150000000000000000e+03 3.877518235538183866e+00
3.160000000000000000e+03 3.843162429684373826e+00
3.170000000000000000e+03 3.849405361674549386e+00
3.180000000000000000e+03 3.864562220485764144e+00
3.190000000000000000e+03 3.831655563619377869e+00
3.200000000000000000e+03 3.834946514089887071e+00
3.210000000000000000e+03 3.831178156068652196e+00
3.220000000000000000e+03 3.822305670339854800e+00
3.230000000000000000e+03 3.824601151359443563e+00
3.240000000000000000e+03 3.820037769510379988e+00
3.250000000000000000e+03 3.833070759833443919e+00
3.260000000000000000e+03 3.816139360230338617e+00
3.270000000000000000e+03 3.810489061660994548e+00
3.280000000000000000e+03 3.807593142797252916e+00
3.290000000000000000e+03 3.811698078803923195e+00
3.300000000000000000e+03 3.802158400260487348e+00
3.310000000000000000e+03 3.810471542294180392e+00
3.320000000000000000e+03 3.794722084051799005e+00
3.330000000000000000e+03 3.803201561488632088e+00
3.340000000000000000e+03 3.791750239754231089e+00
3.350000000000000000e+03 3.788352537988961100e+00
3.360000000000000000e+03 3.788650458830206791e+00
3.370000000000000000e+03 3.776633731421223494e+00
3.380000000000000000e+03 3.765823548966829026e+00
3.390000000000000000e+03 3.786606706583322435e+00
3.400000000000000000e+03 3.757216820721827943e+00
3.410000000000000000e+03 3.772922520217834474e+00
3.420000000000000000e+03 3.780871916225067686e+00
3.430000000000000000e+03 3.764926703196801228e+00
3.440000000000000000e+03 3.746843662719506529e+00
3.450000000000000000e+03 3.743522135275136886e+00
3.460000000000000000e+03 3.754799251345897648e+00
3.470000000000000000e+03 3.759230126231669633e+00
3.480000000000000000e+03 3.754378750505347639e+00
3.490000000000000000e+03 3.756123184881571930e+00
3.500000000000000000e+03 3.731879258250022424e+00
3.510000000000000000e+03 3.757619111285502189e+00
3.520000000000000000e+03 3.755292590814589548e+00
3.530000000000000000e+03 3.722383022788918527e+00
3.540000000000000000e+03 3.732172360306873049e+00
3.550000000000000000e+03 3.729935437172943402e+00
3.560000000000000000e+03 3.721456360353645465e+00
3.570000000000000000e+03 3.717193534240057939e+00
3.580000000000000000e+03 3.712919906348241206e+00
3.590000000000000000e+03 3.720813723544867724e+00
3.600000000000000000e+03 3.710373363781228395e+00
3.610000000000000000e+03 3.712888313304777643e+00
3.620000000000000000e+03 3.710455098168210064e+00
3.630000000000000000e+03 3.695149649969395433e+00
3.640000000000000000e+03 3.708646111031312032e+00
3.650000000000000000e+03 3.695846035206903579e+00
3.660000000000000000e+03 3.693912684542030256e+00
3.670000000000000000e+03 3.694193438716859124e+00
3.680000000000000000e+03 3.685582713168693569e+00
3.690000000000000000e+03 3.690081323280601566e+00
3.700000000000000000e+03 3.690141410702501013e+00
3.710000000000000000e+03 3.674866062759789109e+00
3.720000000000000000e+03 3.688830119613423886e+00
3.730000000000000000e+03 3.685394461855818538e+00
3.740000000000000000e+03 3.672274823436450841e+00
3.750000000000000000e+03 3.673727014864949680e+00
3.760000000000000000e+03 3.660682795053537220e+00
3.770000000000000000e+03 3.668697849403420808e+00
3.780000000000000000e+03 3.643486371980833916e+00
3.790000000000000000e+03 3.683865064902112962e+00
3.800000000000000000e+03 3.656734858259263810e+00
3.810000000000000000e+03 3.674808190977933986e+00
3.820000000000000000e+03 3.663851018142262106e+00
3.830000000000000000e+03 3.655448499681767327e+00
3.840000000000000000e+03 3.647884612902092982e+00
3.850000000000000000e+03 3.639101552856077060e+00
3.860000000000000000e+03 3.625459313068192468e+00
3.870000000000000000e+03 3.635867567254584376e+00
3.880000000000000000e+03 3.631554301605279811e+00
3.890000000000000000e+03 3.624952644828080217e+00
3.900000000000000000e+03 3.638308987666369898e+00
3.910000000000000000e+03 3.629572385291860215e+00
3.920000000000000000e+03 3.646620630907036809e+00
3.930000000000000000e+03 3.627467795294121888e+00
3.940000000000000000e+03 3.619025338195152042e+00
3.950000000000000000e+03 3.645576613334160054e+00
3.960000000000000000e+03 3.610097705438186200e+00
3.970000000000000000e+03 3.606215245758726873e+00
3.980000000000000000e+03 3.622321092651312746e+00
3.990000000000000000e+03 3.620450947320054791e+00
4.000000000000000000e+03 3.603885323599958834e+00
4.010000000000000000e+03 3.611160299178072020e+00
4.020000000000000000e+03 3.606091744109008790e+00
4.030000000000000000e+03 3.605326706556666760e+00
4.040000000000000000e+03 3.599159084228762850e+00
4.050000000000000000e+03 3.585356222674287885e+00
4.060000000000000000e+03 3.614982443696968417e+00
4.070000000000000000e+03 3.579649221614415122e+00
4.080000000000000000e+03 3.579776565995588911e+00
4.090000000000000000e+03 3.581482357456200027e+00
4.100000000000000000e+03 3.580950824697112012e+00
4.110000000000000000e+03 3.585109507060042944e+00
4.120000000000000000e+03 3.575937593662267933e+00
4.130000000000000000e+03 3.561847426225261515e+00
4.140000000000000000e+03 3.588945577375176832e+00
4.150000000000000000e+03 3.562315551266057145e+00
4.160000000000000000e+03 3.558930197931333250e+00
4.170000000000000000e+03 3.610829378207027762e+00
4.180000000000000000e+03 3.549622400108159326e+00
4.190000000000000000e+03 3.566220398789067936e+00
4.200000000000000000e+03 3.558897371875176407e+00
4.210000000000000000e+03 3.550124104439362771e+00
4.220000000000000000e+03 3.559496902106526139e+00
4.230000000000000000e+03 3.545218732189852506e+00
4.240000000000000000e+03 3.535586909412120171e+00
4.250000000000000000e+03 3.550465518355824024e+00
4.260000000000000000e+03 3.540487175301806122e+00
4.270000000000000000e+03 3.525143770573116342e+00
4.280000000000000000e+03 3.543029851922816054e+00
4.290000000000000000e+03 3.544176192448349028e+00
4.300000000000000000e+03 3.526928713556980011e+00
4.310000000000000000e+03 3.522138876452013179e+00
4.320000000000000000e+03 3.538332158533357585e+00
4.330000000000000000e+03 3.519381944408688678e+00
4.340000000000000000e+03 3.513137140556766624e+00
4.350000000000000000e+03 3.524525408889848777e+00
4.360000000000000000e+03 3.516868812090533147e+00
4.370000000000000000e+03 3.510917122293236048e+00
4.380000000000000000e+03 3.509043182420431339e+00
4.390000000000000000e+03 3.518670691346814206e+00
4.400000000000000000e+03 3.524222749552638145e+00
4.410000000000000000e+03 3.534618020577556141e+00
4.420000000000000000e+03 3.519745984232110381e+00
4.430000000000000000e+03 3.513209076577576973e+00
4.440000000000000000e+03 3.497434084245909069e+00
4.450000000000000000e+03 3.501226346563530267e+00
4.460000000000000000e+03 3.509497562758146394e+00
4.470000000000000000e+03 3.516139285300400541e+00
4.480000000000000000e+03 3.485411895973663299e+00
4.490000000000000000e+03 3.496679092933047350e+00
4.500000000000000000e+03 3.484610511107882225e+00
4.510000000000000000e+03 3.487720747766985152e+00
4.520000000000000000e+03 3.486549280669304363e+00
4.530000000000000000e+03 3.478842821106236993e+00
4.540000000000000000e+03 3.502631424392466997e+00
4.550000000000000000e+03 3.484226925017176235e+00
4.560000000000000000e+03 3.501919492527078681e+00
4.570000000000000000e+03 3.473839265459548464e+00
4.580000000000000000e+03 3.474118177100409710e+00
4.590000000000000000e+03 3.474095118325679188e+00
4.600000000000000000e+03 3.478734124682352213e+00
4.610000000000000000e+03 3.461338683012054496e+00
4.620000000000000000e+03 3.466666343273245410e+00
4.630000000000000000e+03 3.487226610850634678e+00
4.640000000000000000e+03 3.461113574369182100e+00
4.650000000000000000e+03 3.468037987568090674e+00
4.660000000000000000e+03 3.446683096363843735e+00
4.670000000000000000e+03 3.457186006864480188e+00
4.680000000000000000e+03 3.462714227872923267e+00
4.690000000000000000e+03 3.445050218767015338e+00
4.700000000000000000e+03 3.458824184161212401e+00
4.710000000000000000e+03 3.443810098611753023e+00
4.720000000000000000e+03 3.476526153031557875e+00
4.730000000000000000e+03 3.470147203736548391e+00
4.740000000000000000e+03 3.456568041442562134e+00
4.750000000000000000e+03 3.432370745954333113e+00
4.760000000000000000e+03 3.441978727391331816e+00
4.770000000000000000e+03 3.435058003786818581e+00
4.780000000000000000e+03 3.438362290862482240e+00
4.790000000000000000e+03 3.442169762910710418e+00
4.800000000000000000e+03 3.442540028546440922e+00
4.810000000000000000e+03 3.432126092848558852e+00
4.820000000000000000e+03 3.454670969950700776e+00
4.830000000000000000e+03 3.431039878095351714e+00
4.840000000000000000e+03 3.445519404351001125e+00
4.850000000000000000e+03 3.435474700776842472e+00
4.860000000000000000e+03 3.426941904475532485e+00
4.870000000000000000e+03 3.428872396111216858e+00
4.880000000000000000e+03 3.432543423593997112e+00
4.890000000000000000e+03 3.422199948005793857e+00
4.900000000000000000e+03 3.415366475895793563e+00
4.910000000000000000e+03 3.432245156759795801e+00
4.920000000000000000e+03 3.410455609757366169e+00
4.930000000000000000e+03 3.430616248688296732e+00
4.940000000000000000e+03 3.417388762175480377e+00
4.950000000000000000e+03 3.418741402623944659e+00
4.960000000000000000e+03 3.413549877937195109e+00
4.970000000000000000e+03 3.410595982396501746e+00
4.980000000000000000e+03 3.412530411245916273e+00
4.990000000000000000e+03 3.418049524715193854e+00
5.000000000000000000e+03 3.397706542933348839e+00
5.010000000000000000e+03 3.406001790653817363e+00
5.020000000000000000e+03 3.383117802963057752e+00
5.030000000000000000e+03 3.410051936316223387e+00
5.040000000000000000e+03 3.395078485449678052e+00
5.050000000000000000e+03 3.396180554446190936e+00
5.060000000000000000e+03 3.392055789704637281e+00
5.070000000000000000e+03 3.393029551320296378e+00
5.080000000000000000e+03 3.398110700657549277e+00
5.090000000000000000e+03 3.379968447566185308e+00
5.100000000000000000e+03 3.373750950013543193e+00
5.110000000000000000e+03 3.381336621428293832e+00
5.120000000000000000e+03 3.376667034855854066e+00
5.130000000000000000e+03 3.377916982846880245e+00
5.140000000000000000e+03 3.374510270368033193e+00
5.150000000000000000e+03 3.378212988851779564e+00
5.160000000000000000e+03 3.374537259627424568e+00
5.170000000000000000e+03 3.379150946251692655e+00
5.180000000000000000e+03 3.372144692200243821e+00
5.190000000000000000e+03 3.370801928499258082e+00
5.200000000000000000e+03 3.363317544809969473e+00
5.210000000000000000e+03 3.362595119336325045e+00
5.220000000000000000e+03 3.359044116380947020e+00
5.230000000000000000e+03 3.361553816281009244e+00
5.240000000000000000e+03 3.376303244562484984e+00
5.250000000000000000e+03 3.361466435407991948e+00
5.260000000000000000e+03 3.378382083169091388e+00
5.270000000000000000e+03 3.363849587442345079e+00
5.280000000000000000e+03 3.379614324743104525e+00
5.290000000000000000e+03 3.369548633582781338e+00
5.300000000000000000e+03 3.337417738682945778e+00
5.310000000000000000e+03 3.360375401778995741e+00
5.320000000000000000e+03 3.357096764500282049e+00
5.330000000000000000e+03 3.348930694956463672e+00
5.340000000000000000e+03 3.337775624070345337e+00
5.350000000000000000e+03 3.349676281675081579e+00
5.360000000000000000e+03 3.337064530326830258e+00
5.370000000000000000e+03 3.348470475341085884e+00
5.380000000000000000e+03 3.363855257574067004e+00
5.390000000000000000e+03 3.340923933280479208e+00
5.400000000000000000e+03 3.337253998680499656e+00
5.410000000000000000e+03 3.341020129310143361e+00
5.420000000000000000e+03 3.323139593764239397e+00
5.430000000000000000e+03 3.329060884083390182e+00
5.440000000000000000e+03 3.328185891324201950e+00
5.450000000000000000e+03 3.328777840211758932e+00
5.460000000000000000e+03 3.326922132153544265e+00
5.470000000000000000e+03 3.328497207674812497e+00
5.480000000000000000e+03 3.314533401263414891e+00
5.490000000000000000e+03 3.335898620235961065e+00
5.500000000000000000e+03 3.319525555870395994e+00
5.510000000000000000e+03 3.319699794111278024e+00
5.520000000000000000e+03 3.326690794628560877e+00
5.530000000000000000e+03 3.315732853867351615e+00
5.540000000000000000e+03 3.300729965624155327e+00
5.550000000000000000e+03 3.324336801801821561e+00
5.560000000000000000e+03 3.310661957577528458e+00
5.570000000000000000e+03 3.307289199627934995e+00
5.580000000000000000e+03 3.316766833864661201e+00
5.590000000000000000e+03 3.305100146924623949e+00
5.600000000000000000e+03 3.308025865336065241e+00
5.610000000000000000e+03 3.312728729988130283e+00
5.620000000000000000e+03 3.311024895199131013e+00
5.630000000000000000e+03 3.305462829685521964e+00
5.640000000000000000e+03 3.311913924282741561e+00
5.650000000000000000e+03 3.295081930111519952e+00
5.660000000000000000e+03 3.306440749551978975e+00
5.670000000000000000e+03 3.294982511621585175e+00
5.680000000000000000e+03 3.306872211600039968e+00
5.690000000000000000e+03 3.309553455299721669e+00
5.700000000000000000e+03 3.299791682054868058e+00
5.710000000000000000e+03 3.305830809586868479e+00
5.720000000000000000e+03 3.297723308460708047e+00
5.730000000000000000e+03 3.310567760120330938e+00
5.740000000000000000e+03 3.306688789426980524e+00
5.750000000000000000e+03 3.286889452499006659e+00
5.760000000000000000e+03 3.289511606901315943e+00
5.770000000000000000e+03 3.283085046536340812e+00
5.780000000000000000e+03 3.290173703046059384e+00
5.790000000000000000e+03 3.282345543486502315e+00
5.800000000000000000e+03 3.282785546810832678e+00
5.810000000000000000e+03 3.281869012481743120e+00
5.820000000000000000e+03 3.273155910425385784e+00
5.830000000000000000e+03 3.290016307848367294e+00
5.840000000000000000e+03 3.270953344261344320e+00
5.850000000000000000e+03 3.283305804787526316e+00
5.860000000000000000e+03 3.258941235303068673e+00
5.870000000000000000e+03 3.281837483447532122e+00
5.880000000000000000e+03 3.262938494098834852e+00
5.890000000000000000e+03 3.259927698749501168e+00
5.900000000000000000e+03 3.254149062678497906e+00
5.910000000000000000e+03 3.257012504584084311e+00
5.920000000000000000e+03 3.259389811086239597e+00
5.930000000000000000e+03 3.251886993743873244e+00
5.940000000000000000e+03 3.253345528199317105e+00
5.950000000000000000e+03 3.268938783405605619e+00
5.960000000000000000e+03 3.259797367515088418e+00
5.970000000000000000e+03 3.245264858728158952e+00
5.980000000000000000e+03 3.262011267057287611e+00
5.990000000000000000e+03 3.254101146342855078e+00
6.000000000000000000e+03 3.269539563021465867e+00
6.010000000000000000e+03 3.255978880155333322e+00
6.020000000000000000e+03 3.252185086978571782e+00
6.030000000000000000e+03 3.242940571661862226e+00
6.040000000000000000e+03 3.246898197976034517e+00
6.050000000000000000e+03 3.241226237629600604e+00
6.060000000000000000e+03 3.242180440504362604e+00
6.070000000000000000e+03 3.254982869796093858e+00
6.080000000000000000e+03 3.242258241180433931e+00
6.090000000000000000e+03 3.240049976622765726e+00
6.100000000000000000e+03 3.234400799781989022e+00
6.110000000000000000e+03 3.242725594230874808e+00
6.120000000000000000e+03 3.234004787321209662e+00
6.130000000000000000e+03 3.256387742070803171e+00
6.140000000000000000e+03 3.246051590665227415e+00
6.150000000000000000e+03 3.226649248559561034e+00
6.160000000000000000e+03 3.234540999570924225e+00
6.170000000000000000e+03 3.258246011043586687e+00
6.180000000000000000e+03 3.216022558076229831e+00
6.190000000000000000e+03 3.233412447351482033e+00
6.200000000000000000e+03 3.218929248744503369e+00
6.210000000000000000e+03 3.211012196658150852e+00
6.220000000000000000e+03 3.228533200714032159e+00
6.230000000000000000e+03 3.235090830734968392e+00
6.240000000000000000e+03 3.216618396877816366e+00
6.250000000000000000e+03 3.213487638063634133e+00
6.260000000000000000e+03 3.265395891101499970e+00
6.270000000000000000e+03 3.211815484292203315e+00
6.280000000000000000e+03 3.221210761284601709e+00
6.290000000000000000e+03 3.225113735115577640e+00
6.300000000000000000e+03 3.223647752303687497e+00
6.310000000000000000e+03 3.205114723568463830e+00
6.320000000000000000e+03 3.231321505967296837e+00
6.330000000000000000e+03 3.206637805589423351e+00
6.340000000000000000e+03 3.224624014531805027e+00
6.350000000000000000e+03 3.190098768995221157e+00
6.360000000000000000e+03 3.213280929465246682e+00
6.370000000000000000e+03 3.193309650558966428e+00
6.380000000000000000e+03 3.189390482056672305e+00
6.390000000000000000e+03 3.217829007723874923e+00
6.400000000000000000e+03 3.202248057833959827e+00
6.410000000000000000e+03 3.217059978757217387e+00
6.420000000000000000e+03 3.192163832731264694e+00
6.430000000000000000e+03 3.190794793971609700e+00
6.440000000000000000e+03 3.194372659143863924e+00
6.450000000000000000e+03 3.205766286668635168e+00
6.460000000000000000e+03 3.199355424097126921e+00
6.470000000000000000e+03 3.200907316325338314e+00
6.480000000000000000e+03 3.202791224511460033e+00
6.490000000000000000e+03 3.197893289652485205e+00
6.500000000000000000e+03 3.221903173136627885e+00
6.510000000000000000e+03 3.193931971552276039e+00
6.520000000000000000e+03 3.207897817273314356e+00
6.530000000000000000e+03 3.185520380168405552e+00
6.540000000000000000e+03 3.205721514538025563e+00
6.550000000000000000e+03 3.188524119094041431e+00
6.560000000000000000e+03 3.177943845854162230e+00
6.570000000000000000e+03 3.186142426654408943e+00
6.580000000000000000e+03 3.191753765408450683e+00
6.590000000000000000e+03 3.173289768042832026e+00
6.600000000000000000e+03 3.197941004425448153e+00
6.610000000000000000e+03 3.189673187830693202e+00
6.620000000000000000e+03 3.173211929365801875e+00
6.630000000000000000e+03 3.175154920988554341e+00
6.640000000000000000e+03 3.173701920567720158e+00
6.650000000000000000e+03 3.216141764320342489e+00
6.660000000000000000e+03 3.179663205815514093e+00
6.670000000000000000e+03 3.165452741208393039e+00
6.680000000000000000e+03 3.165806268621681685e+00
6.690000000000000000e+03 3.155472461370527171e+00
6.700000000000000000e+03 3.163259446701840893e+00
6.710000000000000000e+03 3.198926304456351843e+00
6.720000000000000000e+03 3.176894402228017888e+00
6.730000000000000000e+03 3.161277468355726761e+00
6.740000000000000000e+03 3.198403800783098383e+00
6.750000000000000000e+03 3.153334224477672976e+00
6.760000000000000000e+03 3.172158966131535252e+00
6.770000000000000000e+03 3.157304040139290002e+00
6.780000000000000000e+03 3.171774726372595943e+00
6.790000000000000000e+03 3.165265040818144193e+00
6.800000000000000000e+03 3.171907321408213409e+00
6.810000000000000000e+03 3.154355377505079883e+00
6.820000000000000000e+03 3.159776436104248631e+00
6.830000000000000000e+03 3.158340668145539265e+00
6.840000000000000000e+03 3.156948805395439983e+00
6.850000000000000000e+03 3.178159604404620975e+00
6.860000000000000000e+03 3.147420032506457410e+00
6.870000000000000000e+03 3.171593714677055420e+00
6.880000000000000000e+03 3.148281349115106487e+00
6.890000000000000000e+03 3.154735995217971656e+00
6.900000000000000000e+03 3.154152957243124611e+00
6.910000000000000000e+03 3.141156659270762042e+00
6.920000000000000000e+03 3.149901851759862925e+00
6.930000000000000000e+03 3.155036315225329346e+00
6.940000000000000000e+03 3.138110620419747310e+00
6.950000000000000000e+03 3.147992351100989072e+00
6.960000000000000000e+03 3.151348122230832161e+00
6.970000000000000000e+03 3.136768155403646396e+00
6.980000000000000000e+03 3.128675359429243574e+00
6.990000000000000000e+03 3.159461625267134810e+00
7.000000000000000000e+03 3.140037519631703855e+00
7.010000000000000000e+03 3.179199931186085681e+00
7.020000000000000000e+03 3.138069289639275894e+00
7.030000000000000000e+03 3.120163799289937145e+00
7.040000000000000000e+03 3.140381001725512711e+00
7.050000000000000000e+03 3.144097074305863604e+00
7.060000000000000000e+03 3.145417613335353746e+00
7.070000000000000000e+03 3.119245800903653887e+00
7.080000000000000000e+03 3.117689049318380423e+00
7.090000000000000000e+03 3.126431404350787702e+00
7.100000000000000000e+03 3.157406887635699544e+00
7.110000000000000000e+03 3.133705373415089479e+00
7.120000000000000000e+03 3.110781557551688614e+00
7.130000000000000000e+03 3.132375025467240892e+00
7.140000000000000000e+03 3.132189453270539214e+00
7.150000000000000000e+03 3.125150295458069660e+00
7.160000000000000000e+03 3.141140112694842390e+00
7.170000000000000000e+03 3.114238366933254287e+00
7.180000000000000000e+03 3.108042215686547927e+00
7.190000000000000000e+03 3.105616152162129939e+00
7.200000000000000000e+03 3.119506126587335171e+00
7.210000000000000000e+03 3.108748943235112527e+00
7.220000000000000000e+03 3.141436571621414764e+00
7.230000000000000000e+03 3.130720015272186352e+00
7.240000000000000000e+03 3.111895895552789781e+00
7.250000000000000000e+03 3.142281318527293532e+00
7.260000000000000000e+03 3.112142280336662736e+00
7.270000000000000000e+03 3.095829120562952674e+00
7.280000000000000000e+03 3.107562126097193733e+00
7.290000000000000000e+03 3.107008757304805080e+00
7.300000000000000000e+03 3.107767427557773576e+00
7.310000000000000000e+03 3.110422542606500418e+00
7.320000000000000000e+03 3.098533400351408673e+00
7.330000000000000000e+03 3.105304142650020083e+00
7.340000000000000000e+03 3.111157543728998665e+00
7.350000000000000000e+03 3.110519428603951919e+00
7.360000000000000000e+03 3.088873825524403927e+00
7.370000000000000000e+03 3.097975186528719949e+00
7.380000000000000000e+03 3.090735151374174539e+00
7.390000000000000000e+03 3.100253734664199623e+00
7.400000000000000000e+03 3.153178467311406052e+00
7.410000000000000000e+03 3.085248884798816871e+00
7.420000000000000000e+03 3.107131071647754705e+00
7.430000000000000000e+03 3.097543259781180058e+00
7.440000000000000000e+03 3.109240198328343752e+00
7.450000000000000000e+03 3.077144718440310456e+00
7.460000000000000000e+03 3.089377193214769335e+00
7.470000000000000000e+03 3.081554226045532641e+00
7.480000000000000000e+03 3.095649059316916141e+00
7.490000000000000000e+03 3.103897253715253601e+00
7.500000000000000000e+03 3.083766666238974885e+00
7.510000000000000000e+03 3.087192560248345430e+00
7.520000000000000000e+03 3.088087043088869610e+00
7.530000000000000000e+03 3.089059684416395335e+00
7.540000000000000000e+03 3.069254374960291631e+00
7.550000000000000000e+03 3.101287752757365901e+00
7.560000000000000000e+03 3.074517008988893352e+00
7.570000000000000000e+03 3.083944174255084381e+00
7.580000000000000000e+03 3.076884528065336966e+00
7.590000000000000000e+03 3.081853167631186441e+00
7.600000000000000000e+03 3.077665498003728572e+00
7.610000000000000000e+03 3.100188366489179170e+00
7.620000000000000000e+03 3.081016924788392064e+00
7.630000000000000000e+03 3.085356143320885813e+00
7.640000000000000000e+03 3.070031073099248164e+00
7.650000000000000000e+03 3.065976252444594596e+00
7.660000000000000000e+03 3.084814248698713790e+00
7.670000000000000000e+03 3.082866134989031170e+00
7.680000000000000000e+03 3.070195552549706441e+00
7.690000000000000000e+03 3.055354287040365158e+00
7.700000000000000000e+03 3.063691043854589680e+00
7.710000000000000000e+03 3.076651128341876706e+00
7.720000000000000000e+03 3.078942359803553686e+00
7.730000000000000000e+03 3.068015289925046574e+00
7.740000000000000000e+03 3.050537568543007616e+00
7.750000000000000000e+03 3.058686665454904308e+00
7.760000000000000000e+03 3.090410530201161077e+00
7.770000000000000000e+03 3.061585270258764258e+00
7.780000000000000000e+03 3.081239006224048449e+00
7.790000000000000000e+03 3.045825327503069335e+00
7.800000000000000000e+03 3.075251598454804114e+00
7.810000000000000000e+03 3.066558173236925811e+00
7.820000000000000000e+03 3.058230635523774943e+00
7.830000000000000000e+03 3.075488050233872617e+00
7.840000000000000000e+03 3.054858580966888226e+00
7.850000000000000000e+03 3.076366096299247843e+00
7.860000000000000000e+03 3.047161069302932290e+00
7.870000000000000000e+03 3.070995769233236583e+00
7.880000000000000000e+03 3.081956676359363545e+00
7.890000000000000000e+03 3.054745412604401800e+00
7.900000000000000000e+03 3.052470854199080375e+00
7.910000000000000000e+03 3.058186510045554751e+00
7.920000000000000000e+03 3.054109094206355568e+00
7.930000000000000000e+03 3.066645560675705262e+00
7.940000000000000000e+03 3.083676052807302614e+00
7.950000000000000000e+03 3.058506288410661078e+00
7.960000000000000000e+03 3.048428809282124341e+00
7.970000000000000000e+03 3.039981654011430834e+00
7.980000000000000000e+03 3.049264450180368957e+00
7.990000000000000000e+03 3.055261582384066976e+00
8.000000000000000000e+03 3.046293075939444428e+00
8.010000000000000000e+03 3.055778289152145444e+00
8.020000000000000000e+03 3.060881829449241920e+00
8.030000000000000000e+03 3.040737916078889214e+00
8.040000000000000000e+03 3.078051106296981754e+00
8.050000000000000000e+03 3.042562709842272728e+00
8.060000000000000000e+03 3.026904107441623637e+00
8.070000000000000000e+03 3.056208785389600724e+00
8.080000000000000000e+03 3.041053100433427581e+00
8.090000000000000000e+03 3.045329479563602337e+00
8.100000000000000000e+03 3.020236901345088487e+00
8.110000000000000000e+03 3.037543929924422237e+00
8.120000000000000000e+03 3.042383257617367942e+00
8.130000000000000000e+03 3.028748728916784927e+00
8.140000000000000000e+03 3.031716379684640916e+00
8.150000000000000000e+03 3.038298444633059425e+00
8.160000000000000000e+03 3.043946095755032388e+00
8.170000000000000000e+03 3.045972015382552911e+00
8.180000000000000000e+03 3.023050446094770027e+00
8.190000000000000000e+03 3.017580811335778268e+00
8.200000000000000000e+03 3.021505364392594206e+00
8.210000000000000000e+03 3.029646459166730033e+00
8.220000000000000000e+03 3.019691216301607639e+00
8.230000000000000000e+03 3.021388105993027207e+00
8.240000000000000000e+03 3.025590785321063070e+00
8.250000000000000000e+03 3.014417337321579460e+00
8.260000000000000000e+03 3.023263221468918349e+00
8.270000000000000000e+03 3.003764492703199895e+00
8.280000000000000000e+03 3.041589936285812978e+00
8.290000000000000000e+03 3.035250511325862099e+00
8.300000000000000000e+03 3.011401128780895498e+00
8.310000000000000000e+03 3.018816430286960451e+00
8.320000000000000000e+03 3.029354328567434695e+00
8.330000000000000000e+03 3.005308064745755736e+00
8.340000000000000000e+03 3.020800482911135898e+00
8.350000000000000000e+03 3.004653500400787269e+00
8.360000000000000000e+03 2.993843118577248497e+00
8.370000000000000000e+03 3.046234063446096485e+00
8.380000000000000000e+03 3.018386920079034308e+00
8.390000000000000000e+03 3.013176591166814244e+00
8.400000000000000000e+03 3.034105352173180226e+00
8.410000000000000000e+03 3.015469561904409623e+00
8.420000000000000000e+03 3.009378238727732136e+00
8.430000000000000000e+03 3.012734722949277355e+00
8.440000000000000000e+03 3.038127058947033721e+00
8.450000000000000000e+03 2.990806161142890662e+00
8.460000000000000000e+03 3.000423560441629167e+00
8.470000000000000000e+03 3.001838756360749816e+00
8.480000000000000000e+03 3.004979927643369741e+00
8.490000000000000000e+03 3.040288917966829541e+00
8.500000000000000000e+03 3.019703849014732988e+00
8.510000000000000000e+03 3.035989418704927001e+00
8.520000000000000000e+03 3.014814040489142588e+00
8.530000000000000000e+03 2.990265470476382248e+00
8.540000000000000000e+03 3.016399224862723827e+00
8.550000000000000000e+03 3.009672466720190176e+00
8.560000000000000000e+03 3.005506389432800241e+00
8.570000000000000000e+03 3.021199188878382014e+00
8.580000000000000000e+03 3.011205726003523431e+00
8.590000000000000000e+03 3.047596850839457971e+00
8.600000000000000000e+03 2.985186880833589740e+00
8.610000000000000000e+03 2.998078048494281944e+00
8.620000000000000000e+03 3.011013477833715868e+00
8.630000000000000000e+03 3.002882208720189183e+00
8.640000000000000000e+03 2.985234002121829544e+00
8.650000000000000000e+03 2.986547508190144029e+00
8.660000000000000000e+03 2.990575450777731792e+00
8.670000000000000000e+03 2.998193832921018043e+00
8.680000000000000000e+03 2.990356363091812408e+00
8.690000000000000000e+03 3.000846584396392736e+00
8.700000000000000000e+03 2.980820381350413495e+00
8.710000000000000000e+03 3.017622844278267102e+00
8.720000000000000000e+03 2.994230125965806621e+00
8.730000000000000000e+03 2.987808569131624736e+00
8.740000000000000000e+03 2.973009286536870466e+00
8.750000000000000000e+03 2.981949224785562791e+00
8.760000000000000000e+03 2.998509990696486049e+00
8.770000000000000000e+03 2.986251001753066348e+00
8.780000000000000000e+03 2.986387363242987369e+00
8.790000000000000000e+03 3.049149510357147097e+00
8.800000000000000000e+03 2.988552185940680506e+00
8.810000000000000000e+03 2.999286725763691486e+00
8.820000000000000000e+03 2.968272281156667525e+00
8.830000000000000000e+03 2.997174840094372517e+00
8.840000000000000000e+03 2.976637631566974029e+00
8.850000000000000000e+03 2.974433037082839348e+00
8.860000000000000000e+03 2.983214946791834521e+00
8.870000000000000000e+03 2.986207569151402730e+00
8.880000000000000000e+03 2.979050605131535967e+00
8.890000000000000000e+03 2.985781512934420512e+00
8.900000000000000000e+03 2.981349829835695076e+00
8.910000000000000000e+03 2.980086995845526943e+00
8.920000000000000000e+03 2.970112859206420985e+00
8.930000000000000000e+03 2.968042229056371273e+00
8.940000000000000000e+03 2.963130249713977538e+00
8.950000000000000000e+03 2.979974828268154408e+00
8.960000000000000000e+03 2.966255826755463954e+00
8.970000000000000000e+03 2.963916900067026017e+00
8.980000000000000000e+03 2.971055430652426832e+00
8.990000000000000000e+03 2.984830332267942588e+00
9.000000000000000000e+03 2.976830978500550895e+00
9.010000000000000000e+03 2.965731883559870052e+00
9.020000000000000000e+03 2.982150861796265318e+00
9.030000000000000000e+03 2.963674121080027479e+00
9.040000000000000000e+03 2.952780082783876381e+00
9.050000000000000000e+03 2.973076649036711760e+00
9.060000000000000000e+03 2.953895750836769807e+00
9.070000000000000000e+03 2.968822116979740411e+00
9.080000000000000000e+03 2.965241135413763107e+00
9.090000000000000000e+03 2.950477988102329086e+00
9.100000000000000000e+03 2.962304436389436635e+00
9.110000000000000000e+03 2.964844232491314457e+00
9.120000000000000000e+03 2.945254864116110483e+00
9.130000000000000000e+03 2.956550831236965049e+00
9.140000000000000000e+03 2.962677215555102439e+00
9.150000000000000000e+03 2.966193292833705364e+00
9.160000000000000000e+03 2.955751573026764945e+00
9.170000000000000000e+03 2.955277722986946465e+00
9.180000000000000000e+03 2.930268659805809861e+00
9.190000000000000000e+03 2.960700435760514448e+00
9.200000000000000000e+03 2.961585786652836561e+00
9.210000000000000000e+03 2.943905279190667024e+00
9.220000000000000000e+03 2.970654168061011902e+00
9.230000000000000000e+03 2.963280548409404691e+00
9.240000000000000000e+03 2.945643722568568990e+00
9.250000000000000000e+03 2.941045690882645225e+00
9.260000000000000000e+03 2.959605861146466843e+00
9.270000000000000000e+03 2.942704480374044529e+00
9.280000000000000000e+03 2.933067223731536277e+00
9.290000000000000000e+03 2.943585038473178539e+00
9.300000000000000000e+03 2.942381516034397571e+00
9.310000000000000000e+03 2.958684300481718044e+00
9.320000000000000000e+03 2.959000812144939818e+00
9.330000000000000000e+03 2.951162342028365693e+00
9.340000000000000000e+03 2.959156315909949875e+00
9.350000000000000000e+03 2.949489070806771807e+00
9.360000000000000000e+03 2.948005558107019919e+00
9.370000000000000000e+03 2.967111235608240083e+00
9.380000000000000000e+03 2.932240586770399116e+00
9.390000000000000000e+03 2.951597757366180019e+00
9.400000000000000000e+03 2.933470864395257394e+00
9.410000000000000000e+03 2.952682219719794610e+00
9.420000000000000000e+03 2.951700987426952416e+00
9.430000000000000000e+03 2.974546375471652127e+00
9.440000000000000000e+03 2.955773029197992674e+00
9.450000000000000000e+03 2.925558776953501638e+00
9.460000000000000000e+03 2.940226648897531270e+00
9.470000000000000000e+03 2.936418537160262687e+00
9.480000000000000000e+03 2.941477578401419990e+00
9.490000000000000000e+03 2.944091543806093281e+00
9.500000000000000000e+03 2.946144371032801690e+00
9.510000000000000000e+03 2.924136831617489829e+00
9.520000000000000000e+03 2.914251162887829594e+00
9.530000000000000000e+03 2.923575166756666288e+00
9.540000000000000000e+03 2.930959196652004550e+00
9.550000000000000000e+03 2.936424220711219224e+00
9.560000000000000000e+03 2.924483659604370178e+00
9.570000000000000000e+03 2.958983246957293201e+00
9.580000000000000000e+03 2.928963614996128673e+00
9.590000000000000000e+03 2.942469674394113888e+00
9.600000000000000000e+03 2.918234122387442397e+00
9.610000000000000000e+03 2.923366716629971940e+00
9.620000000000000000e+03 2.912803725749260053e+00
9.630000000000000000e+03 2.947055290912492076e+00
9.640000000000000000e+03 2.915782104053784352e+00
9.650000000000000000e+03 2.919810172403523474e+00
9.660000000000000000e+03 2.908656938651854595e+00
9.670000000000000000e+03 2.923481708561380454e+00
9.680000000000000000e+03 2.929709147055443275e+00
9.690000000000000000e+03 2.911360973898103666e+00
9.700000000000000000e+03 2.911348034857034861e+00
9.710000000000000000e+03 2.937517368995774092e+00
9.720000000000000000e+03 2.916557164634370647e+00
9.730000000000000000e+03 2.933312535934703202e+00
9.740000000000000000e+03 2.914377640361600186e+00
9.750000000000000000e+03 2.911880780975963479e+00
9.760000000000000000e+03 2.935798152034595709e+00
9.770000000000000000e+03 2.914056936468381931e+00
9.780000000000000000e+03 2.925828024231836189e+00
9.790000000000000000e+03 2.918653701402572409e+00
9.800000000000000000e+03 2.941038881337355804e+00
9.810000000000000000e+03 2.924826044631957611e+00
9.820000000000000000e+03 2.911579127299542602e+00
9.830000000000000000e+03 2.908431680176936318e+00
9.840000000000000000e+03 2.913120802831500988e+00
9.850000000000000000e+03 2.913411985713406427e+00
9.860000000000000000e+03 2.917608890021388124e+00
9.870000000000000000e+03 2.924135527062218909e+00
9.880000000000000000e+03 2.909121007926161351e+00
9.890000000000000000e+03 2.927303554807691111e+00
9.900000000000000000e+03 2.896648173417676997e+00
9.910000000000000000e+03 2.906579439913408613e+00
9.920000000000000000e+03 2.901554046437773149e+00
9.930000000000000000e+03 2.914161005477344357e+00
9.940000000000000000e+03 2.902306783653800792e+00
9.950000000000000000e+03 2.914708779184647103e+00
9.960000000000000000e+03 2.937931272623424128e+00
9.970000000000000000e+03 2.894654470850577255e+00
9.980000000000000000e+03 2.915335287765009387e+00
9.990000000000000000e+03 2.910703466798165717e+00
1.000000000000000000e+04 2.908372165744951499e+00
1.001000000000000000e+04 2.922270559371251686e+00
1.002000000000000000e+04 2.883415510590499053e+00
1.003000000000000000e+04 2.925755662386024802e+00
1.004000000000000000e+04 2.889968220097132168e+00
1.005000000000000000e+04 2.891667523416031393e+00
1.006000000000000000e+04 2.897846007336961627e+00
1.007000000000000000e+04 2.917473563341723253e+00
1.008000000000000000e+04 2.886480380941985224e+00
1.009000000000000000e+04 2.906090516667444223e+00
1.010000000000000000e+04 2.918190331069858257e+00
1.011000000000000000e+04 2.880190269225017197e+00
1.012000000000000000e+04 2.929806963710150480e+00
1.013000000000000000e+04 2.908153607809637720e+00
1.014000000000000000e+04 2.897425883730071039e+00
1.015000000000000000e+04 2.929303197450754848e+00
1.016000000000000000e+04 2.899922692156361226e+00
1.017000000000000000e+04 2.890349008942285636e+00
1.018000000000000000e+04 2.909416852377540774e+00
1.019000000000000000e+04 2.903239670245249204e+00
1.020000000000000000e+04 2.892721704477999811e+00
1.021000000000000000e+04 2.911944317505393620e+00
1.022000000000000000e+04 2.899490864225737763e+00
1.023000000000000000e+04 2.910138717700963440e+00
1.024000000000000000e+04 2.883839659435913916e+00
1.025000000000000000e+04 2.871278427308801895e+00
1.026000000000000000e+04 2.940168751135936009e+00
1.027000000000000000e+04 2.882273057538172978e+00
1.028000000000000000e+04 2.909898334313423707e+00
1.029000000000000000e+04 2.893806809594815288e+00
1.030000000000000000e+04 2.885662871689174125e+00
1.031000000000000000e+04 2.893104273552283168e+00
1.032000000000000000e+04 2.915059673293969755e+00
1.033000000000000000e+04 2.879272272038252645e+00
1.034000000000000000e+04 2.904590255808585209e+00
1.035000000000000000e+04 2.887440344784622859e+00
1.036000000000000000e+04 2.897981592397627537e+00
1.037000000000000000e+04 2.872630760198051636e+00
1.038000000000000000e+04 2.886978406158756449e+00
1.039000000000000000e+04 2.882070058104802435e+00
1.040000000000000000e+04 2.892749232679691751e+00
1.041000000000000000e+04 2.881217039503123800e+00
1.042000000000000000e+04 2.883685220256178905e+00
1.043000000000000000e+04 2.871561232934054519e+00
1.044000000000000000e+04 2.892259455300457915e+00
1.045000000000000000e+04 2.871948613166663389e+00
1.046000000000000000e+04 2.864750379835829808e+00
1.047000000000000000e+04 2.883947298983708940e+00
1.048000000000000000e+04 2.881663188972676704e+00
1.049000000000000000e+04 2.899543160596360636e+00
1.050000000000000000e+04 2.882178921844446240e+00
1.051000000000000000e+04 2.882276035418562365e+00
1.052000000000000000e+04 2.890498308034446850e+00
1.053000000000000000e+04 2.886428508698533069e+00
1.054000000000000000e+04 2.894812278129680561e+00
1.055000000000000000e+04 2.869037582177901502e+00
1.056000000000000000e+04 2.886307249562907185e+00
1.057000000000000000e+04 2.886683565784820882e+00
1.058000000000000000e+04 2.905176764410507317e+00
1.059000000000000000e+04 2.880967125898067582e+00
1.060000000000000000e+04 2.881624302579331776e+00
1.061000000000000000e+04 2.858944553015037915e+00
1.062000000000000000e+04 2.866270329186622057e+00
1.063000000000000000e+04 2.867811420960486579e+00
1.064000000000000000e+04 2.867235396398310154e+00
1.065000000000000000e+04 2.895124902221472674e+00
1.066000000000000000e+04 2.865035327740169002e+00
1.067000000000000000e+04 2.861805867486673538e+00
1.068000000000000000e+04 2.852853310425059963e+00
1.069000000000000000e+04 2.889783582140940776e+00
1.070000000000000000e+04 2.861151471722639172e+00
1.071000000000000000e+04 2.868017258489759858e+00
1.072000000000000000e+04 2.848124733732946279e+00
1.073000000000000000e+04 2.898660574089228614e+00
1.074000000000000000e+04 2.873740044535499472e+00
1.075000000000000000e+04 2.850462651764019029e+00
1.076000000000000000e+04 2.858689189442590983e+00
1.077000000000000000e+04 2.882777929744870349e+00
1.078000000000000000e+04 2.852154061606366753e+00
1.079000000000000000e+04 2.866257186594495021e+00
1.080000000000000000e+04 2.871635624619442773e+00
1.081000000000000000e+04 2.866196130977513690e+00
1.082000000000000000e+04 2.854819415739702215e+00
1.083000000000000000e+04 2.885813569865865791e+00
1.084000000000000000e+04 2.864667653085481103e+00
1.085000000000000000e+04 2.852702709755108756e+00
1.086000000000000000e+04 2.866487090082539435e+00
1.087000000000000000e+04 2.876751407717427433e+00
1.088000000000000000e+04 2.837372724056486550e+00
1.089000000000000000e+04 2.844540161353539709e+00
1.090000000000000000e+04 2.859195891226968822e+00
1.091000000000000000e+04 2.853940040519914678e+00
1.092000000000000000e+04 2.842478541257141167e+00
1.093000000000000000e+04 2.845844712986309144e+00
1.094000000000000000e+04 2.850550809136070729e+00
1.095000000000000000e+04 2.864391158622496381e+00
1.096000000000000000e+04 2.851626544389961548e+00
1.097000000000000000e+04 2.847544726789964731e+00
1.098000000000000000e+04 2.861258631568644795e+00
1.099000000000000000e+04 2.847577212980662686e+00
1.100000000000000000e+04 2.863169502690201096e+00
1.101000000000000000e+04 2.853430065880210087e+00
1.102000000000000000e+04 2.859430864966137964e+00
1.103000000000000000e+04 2.866760055735932511e+00
1.104000000000000000e+04 2.839044051669388224e+00
1.105000000000000000e+04 2.851788906358720066e+00
1.106000000000000000e+04 2.856028615439536011e+00
1.107000000000000000e+04 2.857058561307713074e+00
1.108000000000000000e+04 2.841009139640095160e+00
1.109000000000000000e+04 2.865611461744703714e+00
1.110000000000000000e+04 2.855760802064128967e+00
1.111000000000000000e+04 2.854185303861558332e+00
1.112000000000000000e+04 2.849760473793474080e+00
1.113000000000000000e+04 2.833250512053301140e+00
1.114000000000000000e+04 2.842117679487028870e+00
1.115000000000000000e+04 2.873521009749056887e+00
1.116000000000000000e+04 2.880561756342761015e+00
1.117000000000000000e+04 2.837095250238056199e+00
1.118000000000000000e+04 2.900366950660955290e+00
1.119000000000000000e+04 2.824020019968192852e+00
1.120000000000000000e+04 2.857776632860796973e+00
1.121000000000000000e+04 2.863631285625761080e+00
1.122000000000000000e+04 2.839200919119825084e+00
1.123000000000000000e+04 2.858809118089109980e+00
1.124000000000000000e+04 2.824174682779905687e+00
1.125000000000000000e+04 2.868285922409136379e+00
1.126000000000000000e+04 2.878682804623710290e+00
1.127000000000000000e+04 2.843761066792511283e+00
1.128000000000000000e+04 2.864971749530935696e+00
1.129000000000000000e+04 2.871163503616948720e+00
1.130000000000000000e+04 2.852922674319185337e+00
1.131000000000000000e+04 2.884448902510045709e+00
1.132000000000000000e+04 2.829023018412627710e+00
1.133000000000000000e+04 2.826721601927049576e+00
1.134000000000000000e+04 2.842350542069698172e+00
1.135000000000000000e+04 2.847299561315970173e+00
1.136000000000000000e+04 2.866683874152532230e+00
1.137000000000000000e+04 2.821706242547614707e+00
1.138000000000000000e+04 2.825914731088468912e+00
1.139000000000000000e+04 2.845352727279899074e+00
1.140000000000000000e+04 2.827380762124115154e+00
1.141000000000000000e+04 2.814567145341750010e+00
1.142000000000000000e+04 2.853292196666529001e+00
1.143000000000000000e+04 2.833371517447683452e+00
1.144000000000000000e+04 2.872326810577566558e+00
1.145000000000000000e+04 2.845656541850194010e+00
1.146000000000000000e+04 2.834392873083118491e+00
1.147000000000000000e+04 2.851423871576786340e+00
1.148000000000000000e+04 2.838072254435909603e+00
1.149000000000000000e+04 2.829618618072526903e+00
1.150000000000000000e+04 2.820606670730039234e+00
1.151000000000000000e+04 2.810260050269437482e+00
1.152000000000000000e+04 2.823944036226420984e+00
1.153000000000000000e+04 2.809466018305598833e+00
1.154000000000000000e+04 2.832957317608423509e+00
1.155000000000000000e+04 2.825648957378547710e+00
1.156000000000000000e+04 2.803800479810344193e+00
1.157000000000000000e+04 2.818286960911356331e+00
1.158000000000000000e+04 2.820877906150401238e+00
1.159000000000000000e+04 2.833749142223038309e+00
1.160000000000000000e+04 2.836674365949510612e+00
1.161000000000000000e+04 2.807608780558065398e+00
1.162000000000000000e+04 2.824996229186115482e+00
1.163000000000000000e+04 2.858647321651014650e+00
1.164000000000000000e+04 2.817334322454251971e+00
1.165000000000000000e+04 2.840206243789908935e+00
1.166000000000000000e+04 2.841353360203813683e+00
1.167000000000000000e+04 2.819715780179564923e+00
1.168000000000000000e+04 2.815329082489718804e+00
1.169000000000000000e+04 2.815420287689173406e+00
1.170000000000000000e+04 2.837106679132255671e+00
1.171000000000000000e+04 2.809755724270710076e+00
1.172000000000000000e+04 2.812306206702312128e+00
1.173000000000000000e+04 2.796389574942338196e+00
1.174000000000000000e+04 2.808435003174049260e+00
1.175000000000000000e+04 2.831797033687697418e+00
1.176000000000000000e+04 2.840869324839315535e+00
1.177000000000000000e+04 2.811610271865895960e+00
1.178000000000000000e+04 2.819566961005752326e+00
1.179000000000000000e+04 2.814245233528172019e+00
1.180000000000000000e+04 2.802219505735622285e+00
1.181000000000000000e+04 2.810326732632120184e+00
1.182000000000000000e+04 2.815517248194002953e+00
1.183000000000000000e+04 2.833808541183312713e+00
1.184000000000000000e+04 2.853155992053402201e+00
1.185000000000000000e+04 2.798874039416437753e+00
1.186000000000000000e+04 2.825740757600137432e+00
1.187000000000000000e+04 2.844223989033296984e+00
1.188000000000000000e+04 2.810722043408766968e+00
1.189000000000000000e+04 2.812959421569650065e+00
1.190000000000000000e+04 2.801899919333127098e+00
1.191000000000000000e+04 2.799223782031523999e+00
1.192000000000000000e+04 2.802402851554558705e+00
1.193000000000000000e+04 2.809690555761349628e+00
1.194000000000000000e+04 2.790699283512523721e+00
1.195000000000000000e+04 2.816391943526207253e+00
1.196000000000000000e+04 2.832460231518664440e+00
1.197000000000000000e+04 2.787221092332200278e+00
1.198000000000000000e+04 2.838890366907433904e+00
1.199000000000000000e+04 2.817315366258332343e+00
1.200000000000000000e+04 2.839334602312083788e+00
1.201000000000000000e+04 2.829227632999616660e+00
1.202000000000000000e+04 2.819577784483248806e+00
1.203000000000000000e+04 2.832634465661294065e+00
1.204000000000000000e+04 2.817000031541330607e+00
1.205000000000000000e+04 2.778124993134403198e+00
1.206000000000000000e+04 2.807612347142566911e+00
1.207000000000000000e+04 2.813308091103124742e+00
1.208000000000000000e+04 2.790351890194507245e+00
1.209000000000000000e+04 2.796122529659009537e+00
1.210000000000000000e+04 2.793725824784856204e+00
1.211000000000000000e+04 2.794412989109668732e+00
1.212000000000000000e+04 2.787592567309573610e+00
1.213000000000000000e+04 2.798030848858630737e+00
1.214000000000000000e+04 2.798721300789813959e+00
1.215000000000000000e+04 2.793015955812828466e+00
1.216000000000000000e+04 2.808173772955909975e+00
1.217000000000000000e+04 2.814721395822736838e+00
1.218000000000000000e+04 2.806857913637787583e+00
1.219000000000000000e+04 2.787164293268062476e+00
1.220000000000000000e+04 2.807502969823473915e+00
1.221000000000000000e+04 2.805579848441356550e+00
1.222000000000000000e+04 2.775772100723953528e+00
1.223000000000000000e+04 2.796571938915140443e+00
1.224000000000000000e+04 2.792936567641291834e+00
1.225000000000000000e+04 2.799545377199705865e+00
1.226000000000000000e+04 2.793026455369785221e+00
1.227000000000000000e+04 2.790698514612943715e+00
1.228000000000000000e+04 2.777999435693891073e+00
1.229000000000000000e+04 2.807814191457910891e+00
1.230000000000000000e+04 2.830860143097901904e+00
1.231000000000000000e+04 2.854017898877696080e+00
1.232000000000000000e+04 2.774487020143555860e+00
1.233000000000000000e+04 2.803922330991431178e+00
1.234000000000000000e+04 2.815770853987722422e+00
1.235000000000000000e+04 2.802889531855153660e+00
1.236000000000000000e+04 2.795130180097851635e+00
1.237000000000000000e+04 2.787797058425315999e+00
1.238000000000000000e+04 2.787621219206005918e+00
1.239000000000000000e+04 2.776304927936944722e+00
1.240000000000000000e+04 2.785232692702054536e+00
1.241000000000000000e+04 2.783070429265437795e+00
1.242000000000000000e+04 2.776803137076673700e+00
1.243000000000000000e+04 2.782581310746467196e+00
1.244000000000000000e+04 2.777983901535417743e+00
1.245000000000000000e+04 2.797987988193297415e+00
1.246000000000000000e+04 2.778581088788642184e+00
1.247000000000000000e+04 2.772877811319198305e+00
1.248000000000000000e+04 2.792035140207159039e+00
1.249000000000000000e+04 2.784210943490155632e+00
1.250000000000000000e+04 2.773160506909493783e+00
1.251000000000000000e+04 2.793525010848582291e+00
1.252000000000000000e+04 2.775721423564355472e+00
1.253000000000000000e+04 2.806279232832932902e+00
1.254000000000000000e+04 2.764696644288958449e+00
1.255000000000000000e+04 2.785719034868600730e+00
1.256000000000000000e+04 2.791156314109566328e+00
1.257000000000000000e+04 2.771430350402800613e+00
1.258000000000000000e+04 2.765850682937380789e+00
1.259000000000000000e+04 2.795708439667209610e+00
1.260000000000000000e+04 2.779079147249542636e+00
1.261000000000000000e+04 2.773022515855867454e+00
1.262000000000000000e+04 2.774876181099720895e+00
1.263000000000000000e+04 2.780149434965196953e+00
1.264000000000000000e+04 2.771452373295685945e+00
1.265000000000000000e+04 2.800876333838621335e+00
1.266000000000000000e+04 2.797514346906675442e+00
1.267000000000000000e+04 2.789847811031243463e+00
1.268000000000000000e+04 2.774418273299558813e+00
1.269000000000000000e+04 2.783126626552857807e+00
1.270000000000000000e+04 2.818497684122527769e+00
1.271000000000000000e+04 2.775709656023745087e+00
1.272000000000000000e+04 2.792349451936658511e+00
1.273000000000000000e+04 2.791739325265809146e+00
1.274000000000000000e+04 2.787173446207534599e+00
1.275000000000000000e+04 2.779774563794481512e+00
1.276000000000000000e+04 2.786240461631798837e+00
1.277000000000000000e+04 2.774336376398280013e+00
1.278000000000000000e+04 2.794333896594889843e+00
1.279000000000000000e+04 2.772902402165210223e+00
1.280000000000000000e+04 2.763182860335761326e+00
1.281000000000000000e+04 2.782784199557370108e+00
1.282000000000000000e+04 2.775400246288741712e+00
1.283000000000000000e+04 2.753846685969322028e+00
1.284000000000000000e+04 2.754464167360628934e+00
1.285000000000000000e+04 2.772265807322850328e+00
1.286000000000000000e+04 2.781924733814589601e+00
1.287000000000000000e+04 2.765638362184130727e+00
1.288000000000000000e+04 2.786709003522344741e+00
1.289000000000000000e+04 2.776309822877299105e+00
1.290000000000000000e+04 2.798459845389264178e+00
1.291000000000000000e+04 2.775370952796880175e+00
1.292000000000000000e+04 2.793368565679363869e+00
1.293000000000000000e+04 2.759933131831529884e+00
1.294000000000000000e+04 2.796819334701598603e+00
1.295000000000000000e+04 2.759372691307959702e+00
1.296000000000000000e+04 2.764082828876098574e+00
1.297000000000000000e+04 2.755600774515336138e+00
1.298000000000000000e+04 2.740555236694034225e+00
1.299000000000000000e+04 2.762124038590469510e+00
1.300000000000000000e+04 2.788322457404244226e+00
1.301000000000000000e+04 2.758540330324775081e+00
1.302000000000000000e+04 2.765834046130324797e+00
1.303000000000000000e+04 2.765609310127192799e+00
1.304000000000000000e+04 2.773734235336249299e+00
1.305000000000000000e+04 2.753786428022716226e+00
1.306000000000000000e+04 2.755560714792050003e+00
1.307000000000000000e+04 2.773811680441898186e+00
1.308000000000000000e+04 2.766802779453541916e+00
1.309000000000000000e+04 2.759130233329013304e+00
1.310000000000000000e+04 2.784671949998797746e+00
1.311000000000000000e+04 2.746777901001983491e+00
1.312000000000000000e+04 2.742762057112285046e+00
1.313000000000000000e+04 2.748099971168822986e+00
1.314000000000000000e+04 2.741980389981921284e+00
1.315000000000000000e+04 2.751210986445288054e+00
1.316000000000000000e+04 2.783613593635415828e+00
1.317000000000000000e+04 2.767204049403946264e+00
1.318000000000000000e+04 2.763070861382670440e+00
1.319000000000000000e+04 2.734603174771070400e+00
1.320000000000000000e+04 2.738548973154038002e+00
1.321000000000000000e+04 2.822964844990501376e+00
1.322000000000000000e+04 2.745312163038672981e+00
1.323000000000000000e+04 2.763412711457116533e+00
1.324000000000000000e+04 2.768597487130595614e+00
1.325000000000000000e+04 2.749859459493621650e+00
1.326000000000000000e+04 2.757771953684541533e+00
1.327000000000000000e+04 2.792741416802541732e+00
1.328000000000000000e+04 2.776430647879858604e+00
1.329000000000000000e+04 2.755036250739616666e+00
1.330000000000000000e+04 2.749820790086872968e+00
1.331000000000000000e+04 2.745359580385865250e+00
1.332000000000000000e+04 2.742971976464921191e+00
1.333000000000000000e+04 2.760305687934712537e+00
1.334000000000000000e+04 2.749655441893275043e+00
1.335000000000000000e+04 2.745483156912928102e+00
1.336000000000000000e+04 2.747915344777824398e+00
1.337000000000000000e+04 2.758420709645533098e+00
1.338000000000000000e+04 2.752184693642696356e+00
1.339000000000000000e+04 2.752051801787251950e+00
1.340000000000000000e+04 2.765983946184749076e+00
1.341000000000000000e+04 2.739495153905679992e+00
1.342000000000000000e+04 2.766696614559128076e+00
1.343000000000000000e+04 2.745555493929299651e+00
1.344000000000000000e+04 2.726920030647423054e+00
1.345000000000000000e+04 2.738586234659545759e+00
1.346000000000000000e+04 2.767716904352824248e+00
1.347000000000000000e+04 2.730716197489755803e+00
1.348000000000000000e+04 2.750758846660846579e+00
1.349000000000000000e+04 2.755307797305383666e+00
1.350000000000000000e+04 2.734942916748635877e+00
1.351000000000000000e+04 2.752524257764370486e+00
1.352000000000000000e+04 2.743967635923100445e+00
1.353000000000000000e+04 2.744804502936116108e+00
1.354000000000000000e+04 2.747225662433290250e+00
1.355000000000000000e+04 2.742247838935066628e+00
1.356000000000000000e+04 2.783084221692577298e+00
1.357000000000000000e+04 2.738334883791793573e+00


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_Aug05_2022_hist_high_ep_1pd_Ns30_val.dat <==
0.000000000000000000e+00 1.205289206088107363e+02
1.000000000000000000e+01 3.834144183659992677e+01
2.000000000000000000e+01 2.900774306482398046e+01
3.000000000000000000e+01 2.613416242776456855e+01
4.000000000000000000e+01 2.403934813569333073e+01
5.000000000000000000e+01 2.240817852579164793e+01
6.000000000000000000e+01 2.109139816171549242e+01
7.000000000000000000e+01 1.991609597552316302e+01
8.000000000000000000e+01 1.900970050734377637e+01
9.000000000000000000e+01 1.807393213180458247e+01
1.000000000000000000e+02 1.721128060115343672e+01
1.100000000000000000e+02 1.642435385073222776e+01
1.200000000000000000e+02 1.566887541006727602e+01
1.300000000000000000e+02 1.500802346855231839e+01
1.400000000000000000e+02 1.427343589644900668e+01
1.500000000000000000e+02 1.363422046812495658e+01
1.600000000000000000e+02 1.300501975932484733e+01
1.700000000000000000e+02 1.245159941055201891e+01
1.800000000000000000e+02 1.197061756194947257e+01
1.900000000000000000e+02 1.151635242995869923e+01
2.000000000000000000e+02 1.112265332792597050e+01
2.100000000000000000e+02 1.075847735043869235e+01
2.200000000000000000e+02 1.046792134663496299e+01
2.300000000000000000e+02 1.016829514098694709e+01
2.400000000000000000e+02 9.921239060574556845e+00
2.500000000000000000e+02 9.692809391195256197e+00
2.600000000000000000e+02 9.443412495003130402e+00
2.700000000000000000e+02 9.244074392655715400e+00
2.800000000000000000e+02 9.064731086491763179e+00
2.900000000000000000e+02 8.878806144260796174e+00
3.000000000000000000e+02 8.804109948753826131e+00
3.100000000000000000e+02 8.606441711196483269e+00
3.200000000000000000e+02 8.499506767772478710e+00
3.300000000000000000e+02 8.338915163467945035e+00
3.400000000000000000e+02 8.184427165199830156e+00
3.500000000000000000e+02 8.095606763977183817e+00
3.600000000000000000e+02 8.031664648373073589e+00
3.700000000000000000e+02 7.874525994461582634e+00
3.800000000000000000e+02 7.794009123458397248e+00
3.900000000000000000e+02 7.685547123173439132e+00
4.000000000000000000e+02 7.600711849404355291e+00
4.100000000000000000e+02 7.551596607878694023e+00
4.200000000000000000e+02 7.461981990860979685e+00
4.300000000000000000e+02 7.403366106840459260e+00
4.400000000000000000e+02 7.326974741897791077e+00
4.500000000000000000e+02 7.249158350005003193e+00
4.600000000000000000e+02 7.239775189023320401e+00
4.700000000000000000e+02 7.180968924683187815e+00
4.800000000000000000e+02 7.117147569094213644e+00
4.900000000000000000e+02 7.030774180948787588e+00
5.000000000000000000e+02 6.989068351076245023e+00
5.100000000000000000e+02 6.925637490576510125e+00
5.200000000000000000e+02 6.881015434736790226e+00
5.300000000000000000e+02 6.852206644642214073e+00
5.400000000000000000e+02 6.801330368949714433e+00
5.500000000000000000e+02 6.814847769097032604e+00
5.600000000000000000e+02 6.733306021052698931e+00
5.700000000000000000e+02 6.665585843528772259e+00
5.800000000000000000e+02 6.646351219096677809e+00
5.900000000000000000e+02 6.606043343392863143e+00
6.000000000000000000e+02 6.594731985434798105e+00
6.100000000000000000e+02 6.535016447716396115e+00
6.200000000000000000e+02 6.550267035013188632e+00
6.300000000000000000e+02 6.502146146504094837e+00
6.400000000000000000e+02 6.418730399780657514e+00
6.500000000000000000e+02 6.438876995477598619e+00
6.600000000000000000e+02 6.365933422319333346e+00
6.700000000000000000e+02 6.352457919471198089e+00
6.800000000000000000e+02 6.298280014912026381e+00
6.900000000000000000e+02 6.360022809449565884e+00
7.000000000000000000e+02 6.278030709241684271e+00
7.100000000000000000e+02 6.278321755545992033e+00
7.200000000000000000e+02 6.252548003563446422e+00
7.300000000000000000e+02 6.196212029786134501e+00
7.400000000000000000e+02 6.151211763420867840e+00
7.500000000000000000e+02 6.115537847288748274e+00
7.600000000000000000e+02 6.126804942223053274e+00
7.700000000000000000e+02 6.102184542355700181e+00
7.800000000000000000e+02 6.061495353593110202e+00
7.900000000000000000e+02 6.022673364204993440e+00
8.000000000000000000e+02 6.022162514015612977e+00
8.100000000000000000e+02 6.002974090982879041e+00
8.200000000000000000e+02 5.965943000994333723e+00
8.300000000000000000e+02 6.048378454386782010e+00
8.400000000000000000e+02 5.924505530218356242e+00
8.500000000000000000e+02 5.876032637077670095e+00
8.600000000000000000e+02 5.883351659701210323e+00
8.700000000000000000e+02 5.864868193281119524e+00
8.800000000000000000e+02 5.813456138806934348e+00
8.900000000000000000e+02 5.785936919811610402e+00
9.000000000000000000e+02 5.785671543454591337e+00
9.100000000000000000e+02 5.762834240535356756e+00
9.200000000000000000e+02 5.759191712781430716e+00
9.300000000000000000e+02 5.736003592496675019e+00
9.400000000000000000e+02 5.677421947028387983e+00
9.500000000000000000e+02 5.653372522674138700e+00
9.600000000000000000e+02 5.751908027200117068e+00
9.700000000000000000e+02 5.637751558024252319e+00
9.800000000000000000e+02 5.620782076086083379e+00
9.900000000000000000e+02 5.585212713850741473e+00
1.000000000000000000e+03 5.565264068672099995e+00
1.010000000000000000e+03 5.590497141997099462e+00
1.020000000000000000e+03 5.549003257256915234e+00
1.030000000000000000e+03 5.519897189634138002e+00
1.040000000000000000e+03 5.513981647282422571e+00
1.050000000000000000e+03 5.490318446972809241e+00
1.060000000000000000e+03 5.464980390257000664e+00
1.070000000000000000e+03 5.452708755827593734e+00
1.080000000000000000e+03 5.414620154699472110e+00
1.090000000000000000e+03 5.466290078721714352e+00
1.100000000000000000e+03 5.460538442981632379e+00
1.110000000000000000e+03 5.384408390342365180e+00
1.120000000000000000e+03 5.361175501584430236e+00
1.130000000000000000e+03 5.347757899988065944e+00
1.140000000000000000e+03 5.341279468200655245e+00
1.150000000000000000e+03 5.318587641137444422e+00
1.160000000000000000e+03 5.302153261494241931e+00
1.170000000000000000e+03 5.294083211200891093e+00
1.180000000000000000e+03 5.257354308253321840e+00
1.190000000000000000e+03 5.279572169570292850e+00
1.200000000000000000e+03 5.226423640894093836e+00
1.210000000000000000e+03 5.228173616300688664e+00
1.220000000000000000e+03 5.200006323590468327e+00
1.230000000000000000e+03 5.195461919256396222e+00
1.240000000000000000e+03 5.179034760141403737e+00
1.250000000000000000e+03 5.151038107824173373e+00
1.260000000000000000e+03 5.136301001905723140e+00
1.270000000000000000e+03 5.139974164489651720e+00
1.280000000000000000e+03 5.118588414512123208e+00
1.290000000000000000e+03 5.097295358094463325e+00
1.300000000000000000e+03 5.074462320943933236e+00
1.310000000000000000e+03 5.103033861326392362e+00
1.320000000000000000e+03 5.192948203507476101e+00
1.330000000000000000e+03 5.071194376613413546e+00
1.340000000000000000e+03 5.071202275007189009e+00
1.350000000000000000e+03 5.017664984711884379e+00
1.360000000000000000e+03 5.053581387983249407e+00
1.370000000000000000e+03 5.005747352921369853e+00
1.380000000000000000e+03 4.994553460522725530e+00
1.390000000000000000e+03 4.975464895945516552e+00
1.400000000000000000e+03 4.963505502297533845e+00
1.410000000000000000e+03 4.964060940020313062e+00
1.420000000000000000e+03 4.959632425531827593e+00
1.430000000000000000e+03 4.964338539524653093e+00
1.440000000000000000e+03 4.919914896779489233e+00
1.450000000000000000e+03 4.921997262556359942e+00
1.460000000000000000e+03 4.970501285194789176e+00
1.470000000000000000e+03 4.925826941451445506e+00
1.480000000000000000e+03 4.907652830522105880e+00
1.490000000000000000e+03 4.883943228451804508e+00
1.500000000000000000e+03 4.857207081474313348e+00
1.510000000000000000e+03 4.843248698227343496e+00
1.520000000000000000e+03 4.853002165684825009e+00
1.530000000000000000e+03 4.825763606390767180e+00
1.540000000000000000e+03 4.863839897946522939e+00
1.550000000000000000e+03 4.831363320347904278e+00
1.560000000000000000e+03 4.820755652238946531e+00
1.570000000000000000e+03 4.770083883575598094e+00
1.580000000000000000e+03 4.771828737765373418e+00
1.590000000000000000e+03 4.768433390615037126e+00
1.600000000000000000e+03 4.752930991723419041e+00
1.610000000000000000e+03 4.744665463133904026e+00
1.620000000000000000e+03 4.742354212537571279e+00
1.630000000000000000e+03 4.763621224810166588e+00
1.640000000000000000e+03 4.747391034443142921e+00
1.650000000000000000e+03 4.742922680347827047e+00
1.660000000000000000e+03 4.747882170117362577e+00
1.670000000000000000e+03 4.701144286115557236e+00
1.680000000000000000e+03 4.706670596919881433e+00
1.690000000000000000e+03 4.677060722630595357e+00
1.700000000000000000e+03 4.674548962708674260e+00
1.710000000000000000e+03 4.649960154701071602e+00
1.720000000000000000e+03 4.701077544688744503e+00
1.730000000000000000e+03 4.634179362349580167e+00
1.740000000000000000e+03 4.639969185365102611e+00
1.750000000000000000e+03 4.668487851955120504e+00
1.760000000000000000e+03 4.660135785527153907e+00
1.770000000000000000e+03 4.607810786296413497e+00
1.780000000000000000e+03 4.615451957749315604e+00
1.790000000000000000e+03 4.625043507964170963e+00
1.800000000000000000e+03 4.609840912628774490e+00
1.810000000000000000e+03 4.611000938069619082e+00
1.820000000000000000e+03 4.566284700184031209e+00
1.830000000000000000e+03 4.598025246383694586e+00
1.840000000000000000e+03 4.574056334181576311e+00
1.850000000000000000e+03 4.625044745151480008e+00
1.860000000000000000e+03 4.533059646722309211e+00
1.870000000000000000e+03 4.530991119355856966e+00
1.880000000000000000e+03 4.557038474179405441e+00
1.890000000000000000e+03 4.530719594495482561e+00
1.900000000000000000e+03 4.504268740833348161e+00
1.910000000000000000e+03 4.561930581708167232e+00
1.920000000000000000e+03 4.495894572654351329e+00
1.930000000000000000e+03 4.478177243744557501e+00
1.940000000000000000e+03 4.531092779128594650e+00
1.950000000000000000e+03 4.518419503225536538e+00
1.960000000000000000e+03 4.465941500275918408e+00
1.970000000000000000e+03 4.477823502586105953e+00
1.980000000000000000e+03 4.470380792292820260e+00
1.990000000000000000e+03 4.465737347694527237e+00
2.000000000000000000e+03 4.478950010279203475e+00
2.010000000000000000e+03 4.442793361957729559e+00
2.020000000000000000e+03 4.462182614449164753e+00
2.030000000000000000e+03 4.432795865360818155e+00
2.040000000000000000e+03 4.419480177402332011e+00
2.050000000000000000e+03 4.407958869437567984e+00
2.060000000000000000e+03 4.401130678379017169e+00
2.070000000000000000e+03 4.397251328316902352e+00
2.080000000000000000e+03 4.415071355258200825e+00
2.090000000000000000e+03 4.373128872333080785e+00
2.100000000000000000e+03 4.414874354958287839e+00
2.110000000000000000e+03 4.363344197173518069e+00
2.120000000000000000e+03 4.388667963532969729e+00
2.130000000000000000e+03 4.371639814179228090e+00
2.140000000000000000e+03 4.363343760043499664e+00
2.150000000000000000e+03 4.368972549991373633e+00
2.160000000000000000e+03 4.354370526130384889e+00
2.170000000000000000e+03 4.324554402764602123e+00
2.180000000000000000e+03 4.353557464959893153e+00
2.190000000000000000e+03 4.315543607238439883e+00
2.200000000000000000e+03 4.326936965007175395e+00
2.210000000000000000e+03 4.327298853280252544e+00
2.220000000000000000e+03 4.314878609409588783e+00
2.230000000000000000e+03 4.287806704036080774e+00
2.240000000000000000e+03 4.327895836667845941e+00
2.250000000000000000e+03 4.382476304159390601e+00
2.260000000000000000e+03 4.284212966626215646e+00
2.270000000000000000e+03 4.280881991197444059e+00
2.280000000000000000e+03 4.262156211435558006e+00
2.290000000000000000e+03 4.255875509090573772e+00
2.300000000000000000e+03 4.267229051083860192e+00
2.310000000000000000e+03 4.252063698967036842e+00
2.320000000000000000e+03 4.255251388923404932e+00
2.330000000000000000e+03 4.232024832120848679e+00
2.340000000000000000e+03 4.214766366440925616e+00
2.350000000000000000e+03 4.276239066111378051e+00
2.360000000000000000e+03 4.232175586612971330e+00
2.370000000000000000e+03 4.203046266179972790e+00
2.380000000000000000e+03 4.204632910491390874e+00
2.390000000000000000e+03 4.255920773851503469e+00
2.400000000000000000e+03 4.220616584677930661e+00
2.410000000000000000e+03 4.195843938203584145e+00
2.420000000000000000e+03 4.191948421000794234e+00
2.430000000000000000e+03 4.209483729079002146e+00
2.440000000000000000e+03 4.174050895947246431e+00
2.450000000000000000e+03 4.164087692671212260e+00
2.460000000000000000e+03 4.190119592967382012e+00
2.470000000000000000e+03 4.161101299274886145e+00
2.480000000000000000e+03 4.158643219943991554e+00
2.490000000000000000e+03 4.158372838833483520e+00
2.500000000000000000e+03 4.162411818844718780e+00
2.510000000000000000e+03 4.144470502028878123e+00
2.520000000000000000e+03 4.154955440057366722e+00
2.530000000000000000e+03 4.166922726710440728e+00
2.540000000000000000e+03 4.182065255325971620e+00
2.550000000000000000e+03 4.158601024219286124e+00
2.560000000000000000e+03 4.107029234457727718e+00
2.570000000000000000e+03 4.169285345518869867e+00
2.580000000000000000e+03 4.130765873276903477e+00
2.590000000000000000e+03 4.229746410803729262e+00
2.600000000000000000e+03 4.176635768945569538e+00
2.610000000000000000e+03 4.099815708763650868e+00
2.620000000000000000e+03 4.081605325042947818e+00
2.630000000000000000e+03 4.164652884536914179e+00
2.640000000000000000e+03 4.091224648606601733e+00
2.650000000000000000e+03 4.084949381221700371e+00
2.660000000000000000e+03 4.075353857485347397e+00
2.670000000000000000e+03 4.079115940878716984e+00
2.680000000000000000e+03 4.115937189703574361e+00
2.690000000000000000e+03 4.058057498109038264e+00
2.700000000000000000e+03 4.045096105841388123e+00
2.710000000000000000e+03 4.135960899433831273e+00
2.720000000000000000e+03 4.064335100475840790e+00
2.730000000000000000e+03 4.047799612340037712e+00
2.740000000000000000e+03 4.056921782505208185e+00
2.750000000000000000e+03 4.041644984446042699e+00
2.760000000000000000e+03 4.017108094162459508e+00
2.770000000000000000e+03 4.037352917711469757e+00
2.780000000000000000e+03 4.016851927941922362e+00
2.790000000000000000e+03 4.060808504528282015e+00
2.800000000000000000e+03 4.065050468929187311e+00
2.810000000000000000e+03 4.080665703113452558e+00
2.820000000000000000e+03 3.998381048641041602e+00
2.830000000000000000e+03 4.047624555418397385e+00
2.840000000000000000e+03 3.998169480136445131e+00
2.850000000000000000e+03 3.991027424595028794e+00
2.860000000000000000e+03 4.019929352704151526e+00
2.870000000000000000e+03 4.021131250811751379e+00
2.880000000000000000e+03 3.969301560890356573e+00
2.890000000000000000e+03 3.976505421526750794e+00
2.900000000000000000e+03 4.037421891251161021e+00
2.910000000000000000e+03 3.966348116502965482e+00
2.920000000000000000e+03 3.971756524720844173e+00
2.930000000000000000e+03 3.949410604614355780e+00
2.940000000000000000e+03 3.954311871182235816e+00
2.950000000000000000e+03 4.047932961523242668e+00
2.960000000000000000e+03 3.964069279539740975e+00
2.970000000000000000e+03 3.971634064696779820e+00
2.980000000000000000e+03 3.937819210616206878e+00
2.990000000000000000e+03 3.961128305508135661e+00
3.000000000000000000e+03 3.954342138311525812e+00
3.010000000000000000e+03 3.913443693481895913e+00
3.020000000000000000e+03 3.949841730351257851e+00
3.030000000000000000e+03 3.943746667730553046e+00
3.040000000000000000e+03 3.965297729358855605e+00
3.050000000000000000e+03 3.962734559634863096e+00
3.060000000000000000e+03 3.928004486493192005e+00
3.070000000000000000e+03 3.974100786141519848e+00
3.080000000000000000e+03 3.896373133397971422e+00
3.090000000000000000e+03 3.903003289407276810e+00
3.100000000000000000e+03 3.935219725081176456e+00
3.110000000000000000e+03 3.905002974778921665e+00
3.120000000000000000e+03 3.940133077242675697e+00
3.130000000000000000e+03 3.908949140716030168e+00
3.140000000000000000e+03 3.870589299443093712e+00
3.150000000000000000e+03 3.876134644790593331e+00
3.160000000000000000e+03 3.871698511271586263e+00
3.170000000000000000e+03 3.877114488140683157e+00
3.180000000000000000e+03 3.924852434044918237e+00
3.190000000000000000e+03 3.882518488538434731e+00
3.200000000000000000e+03 3.861185861377760098e+00
3.210000000000000000e+03 3.866278647542664704e+00
3.220000000000000000e+03 4.009374124671085227e+00
3.230000000000000000e+03 3.916326602755219710e+00
3.240000000000000000e+03 3.862570856425891375e+00
3.250000000000000000e+03 3.850507301497016588e+00
3.260000000000000000e+03 3.922034636512334860e+00
3.270000000000000000e+03 3.829351610125046435e+00
3.280000000000000000e+03 3.856479562514090187e+00
3.290000000000000000e+03 3.854578535737906986e+00
3.300000000000000000e+03 3.890700006336474281e+00
3.310000000000000000e+03 3.985832037702527142e+00
3.320000000000000000e+03 3.830852051023194260e+00
3.330000000000000000e+03 3.870552587165958069e+00
3.340000000000000000e+03 3.846588823223918929e+00
3.350000000000000000e+03 3.861278851994992767e+00
3.360000000000000000e+03 3.819413342590086469e+00
3.370000000000000000e+03 3.816768070745113484e+00
3.380000000000000000e+03 3.830455210951814404e+00
3.390000000000000000e+03 3.848883697378031155e+00
3.400000000000000000e+03 3.809707244078407662e+00
3.410000000000000000e+03 3.917483481327911132e+00
3.420000000000000000e+03 3.876552516889037570e+00
3.430000000000000000e+03 3.907549954593548591e+00
3.440000000000000000e+03 3.772087914147238319e+00
3.450000000000000000e+03 3.764165445062522153e+00
3.460000000000000000e+03 3.767262716028977998e+00
3.470000000000000000e+03 3.832738968477801489e+00
3.480000000000000000e+03 3.895543799971649346e+00
3.490000000000000000e+03 3.777244527119123063e+00
3.500000000000000000e+03 3.761914589796053754e+00
3.510000000000000000e+03 3.843479922350731215e+00
3.520000000000000000e+03 3.767800616729441110e+00
3.530000000000000000e+03 3.814506003017704927e+00
3.540000000000000000e+03 3.860396030053146799e+00
3.550000000000000000e+03 3.797275349424334756e+00
3.560000000000000000e+03 3.770270936170092568e+00
3.570000000000000000e+03 3.768342996005920043e+00
3.580000000000000000e+03 3.740449951971110742e+00
3.590000000000000000e+03 3.744809182046065832e+00
3.600000000000000000e+03 3.726366721714617913e+00
3.610000000000000000e+03 3.732832969331565387e+00
3.620000000000000000e+03 3.724936204402388817e+00
3.630000000000000000e+03 3.778317914633188668e+00
3.640000000000000000e+03 3.766483699664564533e+00
3.650000000000000000e+03 3.726434285579340866e+00
3.660000000000000000e+03 3.741940420511360443e+00
3.670000000000000000e+03 3.806987592015087518e+00
3.680000000000000000e+03 3.708425470700567050e+00
3.690000000000000000e+03 3.761537224657024225e+00
3.700000000000000000e+03 3.701781854212805811e+00
3.710000000000000000e+03 3.721187273700713227e+00
3.720000000000000000e+03 3.711885672452928553e+00
3.730000000000000000e+03 3.679218238016948916e+00
3.740000000000000000e+03 3.692016938572605156e+00
3.750000000000000000e+03 3.696866311637877711e+00
3.760000000000000000e+03 3.688582180733990246e+00
3.770000000000000000e+03 3.691436347636890325e+00
3.780000000000000000e+03 3.718064701824475460e+00
3.790000000000000000e+03 3.677914461577665328e+00
3.800000000000000000e+03 3.669385609976104412e+00
3.810000000000000000e+03 3.671881233372368492e+00
3.820000000000000000e+03 3.666614936694899463e+00
3.830000000000000000e+03 3.717054477410454805e+00
3.840000000000000000e+03 3.689942020074465923e+00
3.850000000000000000e+03 3.696284676351426768e+00
3.860000000000000000e+03 3.684575747908792387e+00
3.870000000000000000e+03 3.713752786949239493e+00
3.880000000000000000e+03 3.698795540114484304e+00
3.890000000000000000e+03 3.781221500005585767e+00
3.900000000000000000e+03 3.674095099491827554e+00
3.910000000000000000e+03 3.657212481197858356e+00
3.920000000000000000e+03 3.643746801672655522e+00
3.930000000000000000e+03 3.663934310915602399e+00
3.940000000000000000e+03 3.646336867664620396e+00
3.950000000000000000e+03 3.647530616595153763e+00
3.960000000000000000e+03 3.674390475011332313e+00
3.970000000000000000e+03 3.649627818114388855e+00
3.980000000000000000e+03 3.628790879237774103e+00
3.990000000000000000e+03 3.659296966945613239e+00
4.000000000000000000e+03 3.684070608880984032e+00
4.010000000000000000e+03 3.636297838742846622e+00
4.020000000000000000e+03 3.624146196511189633e+00
4.030000000000000000e+03 3.625012101778021467e+00
4.040000000000000000e+03 3.806260177523531407e+00
4.050000000000000000e+03 3.732024790003829029e+00
4.060000000000000000e+03 3.588919270455409816e+00
4.070000000000000000e+03 3.598979296625511637e+00
4.080000000000000000e+03 3.586932673770801383e+00
4.090000000000000000e+03 3.601209908725352182e+00
4.100000000000000000e+03 3.777698583022139456e+00
4.110000000000000000e+03 3.605361490524349399e+00
4.120000000000000000e+03 3.636475125684442311e+00
4.130000000000000000e+03 3.637235971418377289e+00
4.140000000000000000e+03 3.730336451556224286e+00
4.150000000000000000e+03 3.596310043708823123e+00
4.160000000000000000e+03 3.620537477499240264e+00
4.170000000000000000e+03 3.804656292985145072e+00
4.180000000000000000e+03 3.606343370944490978e+00
4.190000000000000000e+03 3.605717378683665597e+00
4.200000000000000000e+03 3.573343071734504939e+00
4.210000000000000000e+03 3.586640199778681204e+00
4.220000000000000000e+03 3.558118434613829706e+00
4.230000000000000000e+03 3.565638715498653966e+00
4.240000000000000000e+03 3.570426421570418452e+00
4.250000000000000000e+03 3.571964073906102488e+00
4.260000000000000000e+03 3.581764469175281462e+00
4.270000000000000000e+03 3.702153074301369529e+00
4.280000000000000000e+03 3.542859732938953510e+00
4.290000000000000000e+03 3.567680741177898351e+00
4.300000000000000000e+03 3.539933322774244218e+00
4.310000000000000000e+03 3.550838725985592248e+00
4.320000000000000000e+03 3.580686893098000034e+00
4.330000000000000000e+03 3.546221298946053313e+00
4.340000000000000000e+03 3.561677804399021152e+00
4.350000000000000000e+03 3.545624903385208970e+00
4.360000000000000000e+03 3.620268924271428990e+00
4.370000000000000000e+03 3.539590892967038105e+00
4.380000000000000000e+03 3.760610954077117096e+00
4.390000000000000000e+03 3.520680636794719209e+00
4.400000000000000000e+03 3.529286471648681811e+00
4.410000000000000000e+03 3.547474680212741038e+00
4.420000000000000000e+03 3.593137605983075300e+00
4.430000000000000000e+03 3.540381179589219052e+00
4.440000000000000000e+03 3.521140286459934821e+00
4.450000000000000000e+03 3.567747166925780533e+00
4.460000000000000000e+03 3.584905072688534755e+00
4.470000000000000000e+03 3.553446995513899420e+00
4.480000000000000000e+03 3.509116697104341931e+00
4.490000000000000000e+03 3.542484473259710942e+00
4.500000000000000000e+03 3.514206935141356514e+00
4.510000000000000000e+03 3.602906214348645886e+00
4.520000000000000000e+03 3.534112091134784528e+00
4.530000000000000000e+03 3.550657834634982635e+00
4.540000000000000000e+03 3.499503917959510435e+00
4.550000000000000000e+03 3.499324597177800200e+00
4.560000000000000000e+03 3.557786734868416012e+00
4.570000000000000000e+03 3.515811491364412955e+00
4.580000000000000000e+03 3.494805841469289742e+00
4.590000000000000000e+03 3.486395690434222594e+00
4.600000000000000000e+03 3.536849991352209788e+00
4.610000000000000000e+03 3.493051989439569294e+00
4.620000000000000000e+03 3.482288642598234230e+00
4.630000000000000000e+03 3.509404354363331979e+00
4.640000000000000000e+03 3.488500094837626353e+00
4.650000000000000000e+03 3.535320400410283614e+00
4.660000000000000000e+03 3.482561537615846525e+00
4.670000000000000000e+03 3.480854668077350222e+00
4.680000000000000000e+03 3.645332796160480004e+00
4.690000000000000000e+03 3.490537659074037791e+00
4.700000000000000000e+03 3.626899353187492903e+00
4.710000000000000000e+03 3.525196659743703442e+00
4.720000000000000000e+03 3.472047080815074960e+00
4.730000000000000000e+03 3.494182520317238083e+00
4.740000000000000000e+03 3.458165421297062281e+00
4.750000000000000000e+03 3.506929622069069552e+00
4.760000000000000000e+03 3.604889034727387198e+00
4.770000000000000000e+03 3.487010831264152344e+00
4.780000000000000000e+03 3.519428552278725419e+00
4.790000000000000000e+03 3.510579740243748414e+00
4.800000000000000000e+03 3.446000564619428719e+00
4.810000000000000000e+03 3.474898791039990886e+00
4.820000000000000000e+03 3.528371937762367683e+00
4.830000000000000000e+03 3.459597911734319631e+00
4.840000000000000000e+03 3.463450602240158105e+00
4.850000000000000000e+03 3.465235811606694138e+00
4.860000000000000000e+03 3.436191101568569994e+00
4.870000000000000000e+03 3.484164518148700651e+00
4.880000000000000000e+03 3.687639007534514235e+00
4.890000000000000000e+03 3.536516027115724548e+00
4.900000000000000000e+03 3.534253893597858465e+00
4.910000000000000000e+03 3.436468767325865148e+00
4.920000000000000000e+03 3.541636627668260040e+00
4.930000000000000000e+03 3.439159478254842028e+00
4.940000000000000000e+03 3.490747210242447274e+00
4.950000000000000000e+03 3.425300312102338651e+00
4.960000000000000000e+03 3.492092191005758295e+00
4.970000000000000000e+03 3.460340599098241654e+00
4.980000000000000000e+03 3.408056637476919892e+00
4.990000000000000000e+03 3.439150604686259882e+00
5.000000000000000000e+03 3.413066378252253674e+00
5.010000000000000000e+03 3.415087234030785179e+00
5.020000000000000000e+03 3.427438054766664077e+00
5.030000000000000000e+03 3.404216614399187435e+00
5.040000000000000000e+03 3.402920276659704424e+00
5.050000000000000000e+03 3.447507958904371339e+00
5.060000000000000000e+03 3.410407093169039339e+00
5.070000000000000000e+03 3.469412113266760578e+00
5.080000000000000000e+03 3.425288200782943271e+00
5.090000000000000000e+03 3.394098146681837402e+00
5.100000000000000000e+03 3.413823099712099740e+00
5.110000000000000000e+03 3.447703252143918373e+00
5.120000000000000000e+03 3.416722149902416295e+00
5.130000000000000000e+03 3.424363159226055053e+00
5.140000000000000000e+03 3.390121070927897939e+00
5.150000000000000000e+03 3.393258192982904209e+00
5.160000000000000000e+03 3.395443213273193539e+00
5.170000000000000000e+03 3.441853904403173736e+00
5.180000000000000000e+03 3.395003625027908090e+00
5.190000000000000000e+03 3.367934141996642428e+00
5.200000000000000000e+03 3.445083714369105099e+00
5.210000000000000000e+03 3.449740170632137115e+00
5.220000000000000000e+03 3.392547765408199911e+00
5.230000000000000000e+03 3.414649895389138656e+00
5.240000000000000000e+03 3.411383863417663864e+00
5.250000000000000000e+03 3.364696740915174455e+00
5.260000000000000000e+03 3.418550731702633350e+00
5.270000000000000000e+03 3.387974560143305336e+00
5.280000000000000000e+03 3.578715446430603908e+00
5.290000000000000000e+03 3.434530744414172609e+00
5.300000000000000000e+03 3.352235099687105535e+00
5.310000000000000000e+03 3.365462071292455448e+00
5.320000000000000000e+03 3.370530170880020382e+00
5.330000000000000000e+03 3.378597320369867596e+00
5.340000000000000000e+03 3.376386145876518974e+00
5.350000000000000000e+03 3.378848107339349482e+00
5.360000000000000000e+03 3.383190248467298211e+00
5.370000000000000000e+03 3.357961525856253626e+00
5.380000000000000000e+03 3.384409327170023296e+00
5.390000000000000000e+03 3.373889316482247658e+00
5.400000000000000000e+03 3.350158112623587314e+00
5.410000000000000000e+03 3.441716746288417283e+00
5.420000000000000000e+03 3.355689719832358531e+00
5.430000000000000000e+03 3.370497915007270695e+00
5.440000000000000000e+03 3.437308704948927929e+00
5.450000000000000000e+03 3.342011044103339046e+00
5.460000000000000000e+03 3.378109523797733438e+00
5.470000000000000000e+03 3.325444821310755028e+00
5.480000000000000000e+03 3.341624502421770782e+00
5.490000000000000000e+03 3.328565255000916601e+00
5.500000000000000000e+03 3.336114168514220601e+00
5.510000000000000000e+03 3.351416524629192928e+00
5.520000000000000000e+03 3.328191478942852388e+00
5.530000000000000000e+03 3.376991390896193934e+00
5.540000000000000000e+03 3.315945255154352456e+00
5.550000000000000000e+03 3.379200334926068638e+00
5.560000000000000000e+03 3.329203256366993102e+00
5.570000000000000000e+03 3.346846528203767157e+00
5.580000000000000000e+03 3.459070119543537825e+00
5.590000000000000000e+03 3.361359759574772621e+00
5.600000000000000000e+03 3.376391936181856845e+00
5.610000000000000000e+03 3.343794207414398478e+00
5.620000000000000000e+03 3.323923960792627419e+00
5.630000000000000000e+03 3.324298646999965356e+00
5.640000000000000000e+03 3.403513517874936056e+00
5.650000000000000000e+03 3.319026204197977226e+00
5.660000000000000000e+03 3.334153996216041360e+00
5.670000000000000000e+03 3.310007849277743386e+00
5.680000000000000000e+03 3.374117841931825179e+00
5.690000000000000000e+03 3.348701874606803131e+00
5.700000000000000000e+03 3.335595857158063726e+00
5.710000000000000000e+03 3.306085529815667723e+00
5.720000000000000000e+03 3.313960203384201275e+00
5.730000000000000000e+03 3.310658068744722016e+00
5.740000000000000000e+03 3.310968872901002502e+00
5.750000000000000000e+03 3.307219416913012466e+00
5.760000000000000000e+03 3.316359376969256534e+00
5.770000000000000000e+03 3.285361484281061895e+00
5.780000000000000000e+03 3.329074204887224830e+00
5.790000000000000000e+03 3.330193964489979841e+00
5.800000000000000000e+03 3.517168172599328901e+00
5.810000000000000000e+03 3.296266472507324075e+00
5.820000000000000000e+03 3.280325332417354023e+00
5.830000000000000000e+03 3.290608022560889800e+00
5.840000000000000000e+03 3.301973423296920007e+00
5.850000000000000000e+03 3.301105695500555992e+00
5.860000000000000000e+03 3.294523295301785115e+00
5.870000000000000000e+03 3.303487068189064679e+00
5.880000000000000000e+03 3.284664303190778512e+00
5.890000000000000000e+03 3.299286886672828878e+00
5.900000000000000000e+03 3.332409460464728745e+00
5.910000000000000000e+03 3.278466051832035877e+00
5.920000000000000000e+03 3.274871584871672958e+00
5.930000000000000000e+03 3.333513652374750169e+00
5.940000000000000000e+03 3.324962420717282097e+00
5.950000000000000000e+03 3.275518006570067087e+00
5.960000000000000000e+03 3.294879037955090073e+00
5.970000000000000000e+03 3.261151037092725247e+00
5.980000000000000000e+03 3.293861494403115042e+00
5.990000000000000000e+03 3.261186860168928892e+00
6.000000000000000000e+03 3.269000631318916827e+00
6.010000000000000000e+03 3.297884818088173464e+00
6.020000000000000000e+03 3.425691192382764427e+00
6.030000000000000000e+03 3.443615138464632963e+00
6.040000000000000000e+03 3.339842036732016517e+00
6.050000000000000000e+03 3.269231237868883699e+00
6.060000000000000000e+03 3.282660480884928678e+00
6.070000000000000000e+03 3.252753485170760239e+00
6.080000000000000000e+03 3.430765942614408370e+00
6.090000000000000000e+03 3.320111724168618217e+00
6.100000000000000000e+03 3.258061022164180809e+00
6.110000000000000000e+03 3.235785282815343944e+00
6.120000000000000000e+03 3.289374474886548327e+00
6.130000000000000000e+03 3.271069528268185422e+00
6.140000000000000000e+03 3.260471932589754207e+00
6.150000000000000000e+03 3.255729320287917172e+00
6.160000000000000000e+03 3.239429596976839854e+00
6.170000000000000000e+03 3.292985547295533610e+00
6.180000000000000000e+03 3.258212058175470993e+00
6.190000000000000000e+03 3.262761370833068941e+00
6.200000000000000000e+03 3.239545881212286815e+00
6.210000000000000000e+03 3.235023028190050276e+00
6.220000000000000000e+03 3.275606515647006223e+00
6.230000000000000000e+03 3.328058233173445402e+00
6.240000000000000000e+03 3.246093309312921171e+00
6.250000000000000000e+03 3.218715334214873103e+00
6.260000000000000000e+03 3.223043004728163297e+00
6.270000000000000000e+03 3.264628134985853247e+00
6.280000000000000000e+03 3.248507377016070841e+00
6.290000000000000000e+03 3.350266995394499681e+00
6.300000000000000000e+03 3.239588713973668543e+00
6.310000000000000000e+03 3.227485727859250364e+00
6.320000000000000000e+03 3.514975661604552659e+00
6.330000000000000000e+03 3.248978087346934718e+00
6.340000000000000000e+03 3.239360560437065217e+00
6.350000000000000000e+03 3.247602018261867229e+00
6.360000000000000000e+03 3.321270254789074006e+00
6.370000000000000000e+03 3.221240367231076984e+00
6.380000000000000000e+03 3.219655474363086523e+00
6.390000000000000000e+03 3.243612027036154810e+00
6.400000000000000000e+03 3.206437793608318820e+00
6.410000000000000000e+03 3.226280070729693694e+00
6.420000000000000000e+03 3.221418737300426383e+00
6.430000000000000000e+03 3.267161322789381206e+00
6.440000000000000000e+03 3.220106116968975751e+00
6.450000000000000000e+03 3.203266568660794622e+00
6.460000000000000000e+03 3.218989687393226884e+00
6.470000000000000000e+03 3.211433910599126307e+00
6.480000000000000000e+03 3.224300598481046443e+00
6.490000000000000000e+03 3.193726684724093712e+00
6.500000000000000000e+03 3.231560998703611798e+00
6.510000000000000000e+03 3.212099036935738283e+00
6.520000000000000000e+03 3.253044023339623614e+00
6.530000000000000000e+03 3.221734894334125077e+00
6.540000000000000000e+03 3.220696906736720155e+00
6.550000000000000000e+03 3.203045951053931972e+00
6.560000000000000000e+03 3.214132904780050204e+00
6.570000000000000000e+03 3.277024809421268170e+00
6.580000000000000000e+03 3.220288695904940823e+00
6.590000000000000000e+03 3.224854393562626598e+00
6.600000000000000000e+03 3.276911892360392375e+00
6.610000000000000000e+03 3.210239900792787981e+00
6.620000000000000000e+03 3.195583042919068806e+00
6.630000000000000000e+03 3.333916867359892233e+00
6.640000000000000000e+03 3.183999776399307535e+00
6.650000000000000000e+03 3.250749941645076468e+00
6.660000000000000000e+03 3.199776737054038200e+00
6.670000000000000000e+03 3.174431433043672257e+00
6.680000000000000000e+03 3.188678747896626309e+00
6.690000000000000000e+03 3.187335140976442549e+00
6.700000000000000000e+03 3.196632616208470612e+00
6.710000000000000000e+03 3.219801203354569541e+00
6.720000000000000000e+03 3.192439870245683764e+00
6.730000000000000000e+03 3.180126712841644387e+00
6.740000000000000000e+03 3.212470735052971094e+00
6.750000000000000000e+03 3.190677779131979808e+00
6.760000000000000000e+03 3.176733045601656702e+00
6.770000000000000000e+03 3.190804507654283473e+00
6.780000000000000000e+03 3.213634388645777218e+00
6.790000000000000000e+03 3.216345472227184032e+00
6.800000000000000000e+03 3.166252828627631910e+00
6.810000000000000000e+03 3.177643139824273266e+00
6.820000000000000000e+03 3.183720910276793159e+00
6.830000000000000000e+03 3.175273559079247576e+00
6.840000000000000000e+03 3.155645784765567008e+00
6.850000000000000000e+03 3.193609329380482365e+00
6.860000000000000000e+03 3.210474431044062271e+00
6.870000000000000000e+03 3.176386138628671585e+00
6.880000000000000000e+03 3.204056618284294000e+00
6.890000000000000000e+03 3.165732915306066264e+00
6.900000000000000000e+03 3.221926556830534416e+00
6.910000000000000000e+03 3.319331771520260155e+00
6.920000000000000000e+03 3.201999075647014692e+00
6.930000000000000000e+03 3.167761178513026632e+00
6.940000000000000000e+03 3.238920988385846300e+00
6.950000000000000000e+03 3.148839579387350707e+00
6.960000000000000000e+03 3.230672440109520593e+00
6.970000000000000000e+03 3.150477352000993214e+00
6.980000000000000000e+03 3.150206568166465715e+00
6.990000000000000000e+03 3.190863088005959192e+00
7.000000000000000000e+03 3.178469112825242249e+00
7.010000000000000000e+03 3.170656618531745075e+00
7.020000000000000000e+03 3.158910857234670022e+00
7.030000000000000000e+03 3.205462389127782696e+00
7.040000000000000000e+03 3.157945083333943526e+00
7.050000000000000000e+03 3.150428312942968212e+00
7.060000000000000000e+03 3.195740463585192703e+00
7.070000000000000000e+03 3.192291249117074514e+00
7.080000000000000000e+03 3.253981279146987315e+00
7.090000000000000000e+03 3.222175923011188825e+00
7.100000000000000000e+03 3.132741266139955627e+00
7.110000000000000000e+03 3.174503083278488180e+00
7.120000000000000000e+03 3.158540253583655311e+00
7.130000000000000000e+03 3.186285498126891103e+00
7.140000000000000000e+03 3.197475307628740548e+00
7.150000000000000000e+03 3.195506045721808519e+00
7.160000000000000000e+03 3.144186856383380579e+00
7.170000000000000000e+03 3.158972444178038685e+00
7.180000000000000000e+03 3.123209631175684287e+00
7.190000000000000000e+03 3.141648159090635328e+00
7.200000000000000000e+03 3.212075730149558606e+00
7.210000000000000000e+03 3.163319441587644665e+00
7.220000000000000000e+03 3.112900771723957405e+00
7.230000000000000000e+03 3.211634056850890762e+00
7.240000000000000000e+03 3.154924473168333243e+00
7.250000000000000000e+03 3.195832226557003164e+00
7.260000000000000000e+03 3.166464414328231669e+00
7.270000000000000000e+03 3.130358869558198087e+00
7.280000000000000000e+03 3.117022440658528293e+00
7.290000000000000000e+03 3.216859577172371143e+00
7.300000000000000000e+03 3.171037835950755390e+00
7.310000000000000000e+03 3.129502828923117264e+00
7.320000000000000000e+03 3.127305820453304186e+00
7.330000000000000000e+03 3.132202850154989893e+00
7.340000000000000000e+03 3.104905947183735915e+00
7.350000000000000000e+03 3.128536969322946781e+00
7.360000000000000000e+03 3.144778413714121257e+00
7.370000000000000000e+03 3.142176306660508178e+00
7.380000000000000000e+03 3.346386021958462464e+00
7.390000000000000000e+03 3.226341554036587400e+00
7.400000000000000000e+03 3.186162480992713597e+00
7.410000000000000000e+03 3.097125129337279681e+00
7.420000000000000000e+03 3.123932618004276573e+00
7.430000000000000000e+03 3.161183646438275208e+00
7.440000000000000000e+03 3.253275467821814981e+00
7.450000000000000000e+03 3.091967136420611606e+00
7.460000000000000000e+03 3.117928706031225961e+00
7.470000000000000000e+03 3.098495696767343155e+00
7.480000000000000000e+03 3.196375439225862980e+00
7.490000000000000000e+03 3.159715770300308701e+00
7.500000000000000000e+03 3.087539604643428692e+00
7.510000000000000000e+03 3.189307205403620671e+00
7.520000000000000000e+03 3.107157774515156401e+00
7.530000000000000000e+03 3.135800427917961208e+00
7.540000000000000000e+03 3.141782329126777906e+00
7.550000000000000000e+03 3.091877842877347238e+00
7.560000000000000000e+03 3.083678217664362009e+00
7.570000000000000000e+03 3.105275888272273299e+00
7.580000000000000000e+03 3.146674559497093959e+00
7.590000000000000000e+03 3.123742117442504185e+00
7.600000000000000000e+03 3.164540045222203002e+00
7.610000000000000000e+03 3.082148212490724237e+00
7.620000000000000000e+03 3.158049872837446870e+00
7.630000000000000000e+03 3.182172024856036341e+00
7.640000000000000000e+03 3.090765235735584149e+00
7.650000000000000000e+03 3.111227739131092740e+00
7.660000000000000000e+03 3.164373688641976656e+00
7.670000000000000000e+03 3.108461638828892148e+00
7.680000000000000000e+03 3.087169237218937656e+00
7.690000000000000000e+03 3.077357007569738290e+00
7.700000000000000000e+03 3.087073935327389496e+00
7.710000000000000000e+03 3.129574898319171794e+00
7.720000000000000000e+03 3.082167241682495451e+00
7.730000000000000000e+03 3.291440851376915333e+00
7.740000000000000000e+03 3.073732446695650378e+00
7.750000000000000000e+03 3.120175719570308814e+00
7.760000000000000000e+03 3.139490786282986168e+00
7.770000000000000000e+03 3.184235490582451256e+00
7.780000000000000000e+03 3.128570348113608013e+00
7.790000000000000000e+03 3.116664756597521624e+00
7.800000000000000000e+03 3.150249707451667547e+00
7.810000000000000000e+03 3.122788066052667233e+00
7.820000000000000000e+03 3.083480126950446376e+00
7.830000000000000000e+03 3.340745806316223199e+00
7.840000000000000000e+03 3.168653383606653495e+00
7.850000000000000000e+03 3.059250801222860527e+00
7.860000000000000000e+03 3.080564974453324556e+00
7.870000000000000000e+03 3.072391805707058499e+00
7.880000000000000000e+03 3.099048277674285590e+00
7.890000000000000000e+03 3.131849031388281190e+00
7.900000000000000000e+03 3.061693357774585511e+00
7.910000000000000000e+03 3.060993213156273818e+00
7.920000000000000000e+03 3.049156547613695256e+00
7.930000000000000000e+03 3.160747383196851334e+00
7.940000000000000000e+03 3.087092934156445700e+00
7.950000000000000000e+03 3.084079308525384366e+00
7.960000000000000000e+03 3.113211866728030852e+00
7.970000000000000000e+03 3.066215285654044997e+00
7.980000000000000000e+03 3.065677473608791725e+00
7.990000000000000000e+03 3.094664621500667678e+00
8.000000000000000000e+03 3.064967971061892449e+00
8.010000000000000000e+03 3.122940605602842368e+00
8.020000000000000000e+03 3.083089320519400989e+00
8.030000000000000000e+03 3.156139258528697145e+00
8.040000000000000000e+03 3.093439722396587044e+00
8.050000000000000000e+03 3.126939400637433142e+00
8.060000000000000000e+03 3.051302778575966101e+00
8.070000000000000000e+03 3.179759631639228257e+00
8.080000000000000000e+03 3.031034953561154932e+00
8.090000000000000000e+03 3.045312882056879999e+00
8.100000000000000000e+03 3.107623656583047289e+00
8.110000000000000000e+03 3.054311119365444416e+00
8.120000000000000000e+03 3.049557800755933634e+00
8.130000000000000000e+03 3.056440625944949918e+00
8.140000000000000000e+03 3.031491928671200320e+00
8.150000000000000000e+03 3.129860416992808592e+00
8.160000000000000000e+03 3.093019341394462440e+00
8.170000000000000000e+03 3.040391646053047570e+00
8.180000000000000000e+03 3.025494489370688544e+00
8.190000000000000000e+03 3.040853644279068568e+00
8.200000000000000000e+03 3.057368592177766686e+00
8.210000000000000000e+03 3.067317676550936678e+00
8.220000000000000000e+03 3.048861594447135115e+00
8.230000000000000000e+03 3.029547301614907706e+00
8.240000000000000000e+03 3.024625638385744164e+00
8.250000000000000000e+03 3.087818354823161027e+00
8.260000000000000000e+03 3.056354350861461455e+00
8.270000000000000000e+03 3.079979507328574062e+00
8.280000000000000000e+03 3.037850498652072240e+00
8.290000000000000000e+03 3.100635764855535381e+00
8.300000000000000000e+03 3.040406702091602575e+00
8.310000000000000000e+03 3.061061131861094076e+00
8.320000000000000000e+03 3.038654054784888370e+00
8.330000000000000000e+03 3.044674435704676885e+00
8.340000000000000000e+03 3.065980762677642080e+00
8.350000000000000000e+03 3.037125075321155165e+00
8.360000000000000000e+03 3.073977236731091800e+00
8.370000000000000000e+03 3.071122157378633588e+00
8.380000000000000000e+03 3.140644737675073905e+00
8.390000000000000000e+03 3.114767794212793817e+00
8.400000000000000000e+03 3.043048666613455744e+00
8.410000000000000000e+03 3.052905565417545208e+00
8.420000000000000000e+03 3.097865286432859300e+00
8.430000000000000000e+03 3.039277292226790106e+00
8.440000000000000000e+03 3.104000027341940804e+00
8.450000000000000000e+03 3.004654135198919995e+00
8.460000000000000000e+03 3.267766223151889360e+00
8.470000000000000000e+03 3.020936074099209723e+00
8.480000000000000000e+03 3.072052984039038925e+00
8.490000000000000000e+03 3.137127955289890302e+00
8.500000000000000000e+03 3.116256230574161901e+00
8.510000000000000000e+03 3.031707571829187042e+00
8.520000000000000000e+03 2.998329810295417008e+00
8.530000000000000000e+03 3.058564284610225670e+00
8.540000000000000000e+03 3.089827854583402811e+00
8.550000000000000000e+03 3.054377001033258043e+00
8.560000000000000000e+03 3.007144209696734460e+00
8.570000000000000000e+03 3.148858508413145518e+00
8.580000000000000000e+03 3.005441657693639801e+00
8.590000000000000000e+03 3.184005167770025846e+00
8.600000000000000000e+03 3.005943450842528009e+00
8.610000000000000000e+03 2.995916448367775597e+00
8.620000000000000000e+03 3.021458177508439036e+00
8.630000000000000000e+03 3.025778167510290828e+00
8.640000000000000000e+03 3.025102654598983420e+00
8.650000000000000000e+03 3.286493090623620272e+00
8.660000000000000000e+03 3.152563831914341197e+00
8.670000000000000000e+03 3.146894734840675945e+00
8.680000000000000000e+03 3.033419746872788814e+00
8.690000000000000000e+03 3.073469019671480673e+00
8.700000000000000000e+03 3.017872027556342651e+00
8.710000000000000000e+03 2.993804096537517889e+00
8.720000000000000000e+03 3.060311917632437151e+00
8.730000000000000000e+03 3.039499599531435781e+00
8.740000000000000000e+03 2.995797870056466916e+00
8.750000000000000000e+03 2.999062709619535028e+00
8.760000000000000000e+03 3.000720255538985359e+00
8.770000000000000000e+03 3.132739591820343339e+00
8.780000000000000000e+03 3.012467069960303334e+00
8.790000000000000000e+03 3.038431214809929948e+00
8.800000000000000000e+03 2.999092123623248174e+00
8.810000000000000000e+03 3.114351670102983416e+00
8.820000000000000000e+03 2.999118834468577521e+00
8.830000000000000000e+03 3.002952076898241174e+00
8.840000000000000000e+03 3.028401560402345982e+00
8.850000000000000000e+03 3.012220130677972563e+00
8.860000000000000000e+03 2.979604693313858021e+00
8.870000000000000000e+03 3.010534704373592163e+00
8.880000000000000000e+03 3.083961800800059549e+00
8.890000000000000000e+03 2.987095097512302289e+00
8.900000000000000000e+03 2.984842473510922911e+00
8.910000000000000000e+03 3.074867655069304817e+00
8.920000000000000000e+03 3.086997475442944783e+00
8.930000000000000000e+03 3.047403612497993297e+00
8.940000000000000000e+03 2.990052579589686399e+00
8.950000000000000000e+03 3.059026811714804062e+00
8.960000000000000000e+03 3.034041230597376515e+00
8.970000000000000000e+03 2.995084391123016498e+00
8.980000000000000000e+03 3.100728189404132529e+00
8.990000000000000000e+03 3.222802287174060698e+00
9.000000000000000000e+03 3.042174170670111977e+00
9.010000000000000000e+03 2.995826997781207979e+00
9.020000000000000000e+03 3.112893112666059725e+00
9.030000000000000000e+03 2.986252598527852964e+00
9.040000000000000000e+03 2.979713194185724223e+00
9.050000000000000000e+03 2.973423221010611073e+00
9.060000000000000000e+03 3.015512256787792111e+00
9.070000000000000000e+03 2.995648406948278275e+00
9.080000000000000000e+03 2.973179935238889904e+00
9.090000000000000000e+03 3.034995527688365335e+00
9.100000000000000000e+03 3.015774263631097352e+00
9.110000000000000000e+03 3.038780218905446695e+00
9.120000000000000000e+03 3.053008337534900640e+00
9.130000000000000000e+03 2.968367863203829504e+00
9.140000000000000000e+03 3.004915501934636524e+00
9.150000000000000000e+03 2.966639200004842269e+00
9.160000000000000000e+03 2.957803562350303839e+00
9.170000000000000000e+03 2.971552279145172726e+00
9.180000000000000000e+03 2.975567348460970596e+00
9.190000000000000000e+03 2.978134260933757993e+00
9.200000000000000000e+03 2.967122324408026035e+00
9.210000000000000000e+03 2.980954271919791676e+00
9.220000000000000000e+03 3.026374435293031517e+00
9.230000000000000000e+03 2.961296925331951435e+00
9.240000000000000000e+03 3.080773932335146625e+00
9.250000000000000000e+03 3.051955774829260726e+00
9.260000000000000000e+03 3.006737137819397443e+00
9.270000000000000000e+03 2.983130709908210054e+00
9.280000000000000000e+03 3.066025087028733331e+00
9.290000000000000000e+03 2.971434654240093565e+00
9.300000000000000000e+03 2.996463598627620684e+00
9.310000000000000000e+03 2.958629987286744534e+00
9.320000000000000000e+03 3.019230717832348976e+00
9.330000000000000000e+03 3.026708287640498707e+00
9.340000000000000000e+03 2.941133727155768707e+00
9.350000000000000000e+03 3.002436760864535259e+00
9.360000000000000000e+03 2.961234447716982743e+00
9.370000000000000000e+03 3.015928737385354275e+00
9.380000000000000000e+03 2.960519081686896925e+00
9.390000000000000000e+03 3.000474574381324366e+00
9.400000000000000000e+03 3.087610336988560800e+00
9.410000000000000000e+03 3.018380758951040299e+00
9.420000000000000000e+03 2.974013791789211325e+00
9.430000000000000000e+03 2.937325979719107139e+00
9.440000000000000000e+03 2.980237399380297525e+00
9.450000000000000000e+03 2.993337066778334332e+00
9.460000000000000000e+03 2.999900021476546108e+00
9.470000000000000000e+03 3.005564932378626875e+00
9.480000000000000000e+03 2.974841964755606138e+00
9.490000000000000000e+03 2.982264226657748374e+00
9.500000000000000000e+03 3.007120107248212992e+00
9.510000000000000000e+03 2.961327680580942090e+00
9.520000000000000000e+03 2.956125339839518418e+00
9.530000000000000000e+03 3.010449172815733210e+00
9.540000000000000000e+03 2.959087186229565791e+00
9.550000000000000000e+03 2.963771782082677664e+00
9.560000000000000000e+03 2.967723628859749496e+00
9.570000000000000000e+03 2.952262954434110576e+00
9.580000000000000000e+03 2.927570035570692841e+00
9.590000000000000000e+03 3.052079670527390043e+00
9.600000000000000000e+03 2.957798887162034873e+00
9.610000000000000000e+03 2.933853808379911943e+00
9.620000000000000000e+03 2.979073494118904097e+00
9.630000000000000000e+03 2.980205559265346249e+00
9.640000000000000000e+03 2.925182734593125833e+00
9.650000000000000000e+03 2.948582945745202188e+00
9.660000000000000000e+03 2.953084309615501724e+00
9.670000000000000000e+03 2.982370072610037504e+00
9.680000000000000000e+03 2.964297197749731883e+00
9.690000000000000000e+03 3.005874445371171877e+00
9.700000000000000000e+03 2.982306437578484459e+00
9.710000000000000000e+03 2.921275194587495072e+00
9.720000000000000000e+03 2.984457763802479846e+00
9.730000000000000000e+03 2.917608072850130796e+00
9.740000000000000000e+03 2.966748817963725138e+00
9.750000000000000000e+03 2.941016993406425417e+00
9.760000000000000000e+03 2.925064875217463722e+00
9.770000000000000000e+03 3.002953664792486599e+00
9.780000000000000000e+03 2.950244447310961249e+00
9.790000000000000000e+03 2.954614979919622186e+00
9.800000000000000000e+03 2.937038304184019566e+00
9.810000000000000000e+03 2.941685393564701823e+00
9.820000000000000000e+03 2.921972752532187467e+00
9.830000000000000000e+03 2.945051996261042859e+00
9.840000000000000000e+03 2.906437693451894511e+00
9.850000000000000000e+03 2.912996726183847418e+00
9.860000000000000000e+03 2.928348163906603574e+00
9.870000000000000000e+03 2.932197655118781832e+00
9.880000000000000000e+03 2.926692479511454614e+00
9.890000000000000000e+03 2.931460401064256871e+00
9.900000000000000000e+03 2.921082577884241971e+00
9.910000000000000000e+03 2.930090955292449895e+00
9.920000000000000000e+03 2.918652067644886827e+00
9.930000000000000000e+03 2.949704889310284184e+00
9.940000000000000000e+03 2.974618031319479439e+00
9.950000000000000000e+03 2.987278190263328970e+00
9.960000000000000000e+03 2.951446863739467741e+00
9.970000000000000000e+03 2.938797359888114524e+00
9.980000000000000000e+03 2.943586820384380243e+00
9.990000000000000000e+03 3.028963622818361401e+00
1.000000000000000000e+04 2.957142352860370416e+00
1.001000000000000000e+04 3.067112776885260406e+00
1.002000000000000000e+04 2.919077303911867816e+00
1.003000000000000000e+04 2.939770896185297300e+00
1.004000000000000000e+04 2.907149801115430865e+00
1.005000000000000000e+04 2.915498844864167882e+00
1.006000000000000000e+04 2.896850480487183965e+00
1.007000000000000000e+04 2.915107110281971003e+00
1.008000000000000000e+04 2.942167429316167482e+00
1.009000000000000000e+04 2.906571893401019846e+00
1.010000000000000000e+04 2.911308889813016165e+00
1.011000000000000000e+04 2.901391346720771480e+00
1.012000000000000000e+04 2.944777058062612252e+00
1.013000000000000000e+04 3.006506539737828110e+00
1.014000000000000000e+04 3.020660149882615997e+00
1.015000000000000000e+04 2.916662452331404864e+00
1.016000000000000000e+04 2.931369471606222188e+00
1.017000000000000000e+04 2.922544678019402209e+00
1.018000000000000000e+04 2.913655679649821639e+00
1.019000000000000000e+04 2.915375196543507297e+00
1.020000000000000000e+04 2.959878455321413693e+00
1.021000000000000000e+04 2.902258644550510081e+00
1.022000000000000000e+04 2.889005795175583646e+00
1.023000000000000000e+04 3.071946658038909650e+00
1.024000000000000000e+04 2.951616174261337378e+00
1.025000000000000000e+04 2.905709821480870314e+00
1.026000000000000000e+04 3.113280484188660324e+00
1.027000000000000000e+04 2.929055758710352286e+00
1.028000000000000000e+04 2.973388742036111587e+00
1.029000000000000000e+04 2.920685388261979654e+00
1.030000000000000000e+04 2.955001638447521728e+00
1.031000000000000000e+04 2.954544291462702699e+00
1.032000000000000000e+04 2.944824987887998624e+00
1.033000000000000000e+04 2.914656591324117141e+00
1.034000000000000000e+04 3.051519990733341903e+00
1.035000000000000000e+04 2.885269399986428951e+00
1.036000000000000000e+04 2.908673004455912814e+00
1.037000000000000000e+04 2.895204452911350756e+00
1.038000000000000000e+04 2.877030029097728647e+00
1.039000000000000000e+04 2.897462583206475539e+00
1.040000000000000000e+04 2.900136773402826940e+00
1.041000000000000000e+04 2.928212356485658585e+00
1.042000000000000000e+04 3.119798986121726347e+00
1.043000000000000000e+04 3.053288053845935490e+00
1.044000000000000000e+04 2.883421298616444250e+00
1.045000000000000000e+04 2.886836523149372891e+00
1.046000000000000000e+04 2.900729114034154676e+00
1.047000000000000000e+04 2.989314599979220333e+00
1.048000000000000000e+04 2.887633554251670898e+00
1.049000000000000000e+04 3.008487615741474830e+00
1.050000000000000000e+04 2.975116849255442730e+00
1.051000000000000000e+04 2.898827539404586595e+00
1.052000000000000000e+04 2.882100997002253973e+00
1.053000000000000000e+04 2.879994739156792605e+00
1.054000000000000000e+04 2.888430365421869261e+00
1.055000000000000000e+04 3.180779946605169606e+00
1.056000000000000000e+04 2.915069487906545742e+00
1.057000000000000000e+04 2.895737699031843970e+00
1.058000000000000000e+04 2.925548671548988455e+00
1.059000000000000000e+04 2.959389314546375882e+00
1.060000000000000000e+04 2.911993770236383394e+00
1.061000000000000000e+04 2.909057901476955532e+00
1.062000000000000000e+04 2.975330167769413947e+00
1.063000000000000000e+04 2.865403454452288834e+00
1.064000000000000000e+04 3.038047797645120340e+00
1.065000000000000000e+04 2.942247328755163593e+00
1.066000000000000000e+04 2.917161699700952404e+00
1.067000000000000000e+04 2.890307104827666063e+00
1.068000000000000000e+04 2.863226459390082024e+00
1.069000000000000000e+04 2.923028402080225518e+00
1.070000000000000000e+04 2.962796958493906452e+00
1.071000000000000000e+04 2.896710891766473228e+00
1.072000000000000000e+04 2.882718712746501488e+00
1.073000000000000000e+04 2.884480973071028576e+00
1.074000000000000000e+04 2.934292767137240965e+00
1.075000000000000000e+04 2.884526598615467119e+00
1.076000000000000000e+04 2.889175629038443827e+00
1.077000000000000000e+04 2.868922236306455265e+00
1.078000000000000000e+04 2.866588394811601770e+00
1.079000000000000000e+04 2.864891026473240121e+00
1.080000000000000000e+04 2.874334341194193954e+00
1.081000000000000000e+04 2.877510633142414065e+00
1.082000000000000000e+04 2.882401269047330850e+00
1.083000000000000000e+04 2.925462448210311983e+00
1.084000000000000000e+04 2.885610654256985264e+00
1.085000000000000000e+04 2.928163014819602061e+00
1.086000000000000000e+04 2.893514807352582263e+00
1.087000000000000000e+04 2.883498195572882672e+00
1.088000000000000000e+04 2.856074361597079836e+00
1.089000000000000000e+04 2.863000957514169276e+00
1.090000000000000000e+04 2.947375639928137225e+00
1.091000000000000000e+04 2.853231866345580237e+00
1.092000000000000000e+04 2.890778738521488922e+00
1.093000000000000000e+04 2.887560565527983236e+00
1.094000000000000000e+04 2.881645317844304888e+00
1.095000000000000000e+04 2.960551455653122943e+00
1.096000000000000000e+04 3.040165639681367438e+00
1.097000000000000000e+04 2.981538553088771693e+00
1.098000000000000000e+04 2.866385781773132635e+00
1.099000000000000000e+04 3.025432234220000183e+00
1.100000000000000000e+04 2.904417875600196375e+00
1.101000000000000000e+04 2.855686831724338237e+00
1.102000000000000000e+04 2.971328739700492605e+00
1.103000000000000000e+04 2.931735124278491700e+00
1.104000000000000000e+04 2.904353681879712656e+00
1.105000000000000000e+04 2.909581069941766795e+00
1.106000000000000000e+04 2.902839546418467975e+00
1.107000000000000000e+04 2.875709943604976004e+00
1.108000000000000000e+04 2.911542605759669833e+00
1.109000000000000000e+04 2.866808291936320696e+00
1.110000000000000000e+04 2.852653399261957379e+00
1.111000000000000000e+04 2.849068666840373520e+00
1.112000000000000000e+04 3.038580299701150622e+00
1.113000000000000000e+04 2.895154054591377868e+00
1.114000000000000000e+04 3.137644705911921683e+00
1.115000000000000000e+04 2.858724718203089044e+00
1.116000000000000000e+04 2.873844743903286592e+00
1.117000000000000000e+04 2.874785042065917118e+00
1.118000000000000000e+04 2.886003253313690564e+00
1.119000000000000000e+04 2.897637022792353356e+00
1.120000000000000000e+04 2.875838779328977246e+00
1.121000000000000000e+04 2.833791546140530748e+00
1.122000000000000000e+04 2.851461163118043984e+00
1.123000000000000000e+04 2.910345166110178017e+00
1.124000000000000000e+04 2.850129067694066265e+00
1.125000000000000000e+04 2.983678287048633582e+00
1.126000000000000000e+04 2.863740350781106336e+00
1.127000000000000000e+04 2.849230170429709830e+00
1.128000000000000000e+04 2.852740151729739271e+00
1.129000000000000000e+04 2.851698613510867730e+00
1.130000000000000000e+04 2.867080561751064849e+00
1.131000000000000000e+04 2.835955154742308970e+00
1.132000000000000000e+04 2.938077666926470322e+00
1.133000000000000000e+04 2.908579887133730946e+00
1.134000000000000000e+04 2.834955723330978117e+00
1.135000000000000000e+04 2.862348834048415114e+00
1.136000000000000000e+04 2.844078967171760564e+00
1.137000000000000000e+04 2.846971636240620107e+00
1.138000000000000000e+04 2.823591022719175836e+00
1.139000000000000000e+04 2.885673116770683055e+00
1.140000000000000000e+04 2.840619050912534416e+00
1.141000000000000000e+04 2.856866121514076706e+00
1.142000000000000000e+04 2.863170168856981945e+00
1.143000000000000000e+04 2.849798958363269907e+00
1.144000000000000000e+04 2.878810182208189072e+00
1.145000000000000000e+04 2.873944959693496948e+00
1.146000000000000000e+04 2.825070834326746994e+00
1.147000000000000000e+04 2.842585901792560321e+00
1.148000000000000000e+04 2.862259207513549786e+00
1.149000000000000000e+04 2.828311640023648543e+00
1.150000000000000000e+04 2.840245697246549739e+00
1.151000000000000000e+04 2.826830151286708226e+00
1.152000000000000000e+04 2.887155956562978965e+00
1.153000000000000000e+04 2.952968532716256700e+00
1.154000000000000000e+04 2.860728126085551715e+00
1.155000000000000000e+04 2.905048737371527690e+00
1.156000000000000000e+04 2.887882560719752689e+00
1.157000000000000000e+04 2.852923175738786288e+00
1.158000000000000000e+04 2.963373234168756198e+00
1.159000000000000000e+04 2.891732988137496907e+00
1.160000000000000000e+04 2.837392890689919067e+00
1.161000000000000000e+04 2.862495095860973837e+00
1.162000000000000000e+04 2.899127723788293309e+00
1.163000000000000000e+04 2.897674048711849970e+00
1.164000000000000000e+04 2.892524054187403770e+00
1.165000000000000000e+04 2.830152596177698321e+00
1.166000000000000000e+04 2.879450960012294392e+00
1.167000000000000000e+04 2.849961926389992684e+00
1.168000000000000000e+04 2.836114378738471942e+00
1.169000000000000000e+04 2.828449546780723800e+00
1.170000000000000000e+04 2.945841046169890731e+00
1.171000000000000000e+04 2.838264960471422071e+00
1.172000000000000000e+04 2.846958739538778538e+00
1.173000000000000000e+04 2.824355421545010181e+00
1.174000000000000000e+04 2.839179085839730110e+00
1.175000000000000000e+04 2.861214301543648642e+00
1.176000000000000000e+04 2.903253466635030033e+00
1.177000000000000000e+04 2.810353201528250633e+00
1.178000000000000000e+04 2.847879953061712488e+00
1.179000000000000000e+04 2.817894826606326397e+00
1.180000000000000000e+04 2.821269287800636238e+00
1.181000000000000000e+04 2.848265531687919072e+00
1.182000000000000000e+04 2.804827758342263166e+00
1.183000000000000000e+04 2.807368705036890510e+00
1.184000000000000000e+04 2.878598324833609556e+00
1.185000000000000000e+04 2.852784446288373577e+00
1.186000000000000000e+04 2.862602205409192635e+00
1.187000000000000000e+04 2.839700687378246435e+00
1.188000000000000000e+04 2.871538981475151076e+00
1.189000000000000000e+04 2.832101965711943059e+00
1.190000000000000000e+04 2.822525635460126470e+00
1.191000000000000000e+04 2.801617740867297979e+00
1.192000000000000000e+04 2.812078486751288242e+00
1.193000000000000000e+04 2.834519044692005441e+00
1.194000000000000000e+04 2.813987253931564236e+00
1.195000000000000000e+04 3.019644001068416905e+00
1.196000000000000000e+04 2.866968130923835290e+00
1.197000000000000000e+04 2.888373575548403682e+00
1.198000000000000000e+04 2.838674186389591458e+00
1.199000000000000000e+04 2.806887558047042042e+00
1.200000000000000000e+04 2.827740975119430011e+00
1.201000000000000000e+04 2.842027918281848642e+00
1.202000000000000000e+04 2.821942394714916258e+00
1.203000000000000000e+04 2.839081337865750232e+00
1.204000000000000000e+04 2.832916416086472822e+00
1.205000000000000000e+04 2.812068651818277143e+00
1.206000000000000000e+04 2.850473859778539065e+00
1.207000000000000000e+04 2.836502397250771690e+00
1.208000000000000000e+04 2.866135739537402305e+00
1.209000000000000000e+04 2.802284337507481737e+00
1.210000000000000000e+04 2.810653164930083214e+00
1.211000000000000000e+04 2.892685769066029700e+00
1.212000000000000000e+04 2.888235888487363123e+00
1.213000000000000000e+04 2.814682855171309228e+00
1.214000000000000000e+04 2.822718135895458946e+00
1.215000000000000000e+04 2.876385396450478193e+00
1.216000000000000000e+04 2.837707639650766556e+00
1.217000000000000000e+04 2.829443524109984676e+00
1.218000000000000000e+04 2.791165283120172536e+00
1.219000000000000000e+04 2.845651682412945860e+00
1.220000000000000000e+04 3.022122671398201899e+00
1.221000000000000000e+04 2.819255599121639033e+00
1.222000000000000000e+04 2.865505130303282577e+00
1.223000000000000000e+04 2.918997913753212270e+00
1.224000000000000000e+04 2.810676237711936309e+00
1.225000000000000000e+04 2.872739815657156637e+00
1.226000000000000000e+04 2.848591633872750162e+00
1.227000000000000000e+04 2.870038270595466567e+00
1.228000000000000000e+04 2.790732260561801237e+00
1.229000000000000000e+04 2.967810552427101456e+00
1.230000000000000000e+04 2.802964895517846333e+00
1.231000000000000000e+04 2.833736521886972337e+00
1.232000000000000000e+04 2.801740112461517995e+00
1.233000000000000000e+04 2.830256549273332034e+00
1.234000000000000000e+04 2.798493838528544497e+00
1.235000000000000000e+04 2.812770999991783150e+00
1.236000000000000000e+04 2.915306827892535146e+00
1.237000000000000000e+04 2.795178628853566938e+00
1.238000000000000000e+04 2.816162014131581515e+00
1.239000000000000000e+04 2.787067287370553537e+00
1.240000000000000000e+04 2.874030903564461337e+00
1.241000000000000000e+04 2.808626347168275750e+00
1.242000000000000000e+04 2.804904429937673527e+00
1.243000000000000000e+04 2.806259777162507518e+00
1.244000000000000000e+04 2.871785564503591459e+00
1.245000000000000000e+04 2.819569582320521128e+00
1.246000000000000000e+04 2.987099567216146667e+00
1.247000000000000000e+04 2.796990589331956212e+00
1.248000000000000000e+04 2.801386088206649472e+00
1.249000000000000000e+04 3.051836873975882547e+00
1.250000000000000000e+04 3.004011968332314986e+00
1.251000000000000000e+04 2.802209380953423423e+00
1.252000000000000000e+04 2.777000008945375686e+00
1.253000000000000000e+04 2.824163876919809635e+00
1.254000000000000000e+04 2.815914793692396945e+00
1.255000000000000000e+04 2.778883795423626069e+00
1.256000000000000000e+04 2.846894255153221032e+00
1.257000000000000000e+04 2.778464561968181368e+00
1.258000000000000000e+04 2.799996621266097829e+00
1.259000000000000000e+04 2.900166697479464872e+00
1.260000000000000000e+04 2.837627149245433689e+00
1.261000000000000000e+04 2.825917093409366476e+00
1.262000000000000000e+04 2.780343583096067217e+00
1.263000000000000000e+04 2.787042222687647453e+00
1.264000000000000000e+04 2.795660852909771066e+00
1.265000000000000000e+04 2.800308336583267277e+00
1.266000000000000000e+04 2.792022245925114721e+00
1.267000000000000000e+04 2.815805484859430496e+00
1.268000000000000000e+04 2.933622682634456247e+00
1.269000000000000000e+04 2.893254254515909896e+00
1.270000000000000000e+04 2.842296522334364806e+00
1.271000000000000000e+04 2.802666406106377295e+00
1.272000000000000000e+04 2.838994168019258968e+00
1.273000000000000000e+04 2.783848352429152850e+00
1.274000000000000000e+04 2.928687166459049251e+00
1.275000000000000000e+04 2.802747475198042792e+00
1.276000000000000000e+04 2.834662200609614491e+00
1.277000000000000000e+04 2.795060917390064237e+00
1.278000000000000000e+04 2.788232503535961193e+00
1.279000000000000000e+04 2.973036712881726107e+00
1.280000000000000000e+04 2.773485983841179614e+00
1.281000000000000000e+04 2.779382228545972833e+00
1.282000000000000000e+04 2.815046386878610640e+00
1.283000000000000000e+04 2.807424755633696645e+00
1.284000000000000000e+04 2.801154671731748369e+00
1.285000000000000000e+04 2.762352510545511564e+00
1.286000000000000000e+04 2.755127894207443529e+00
1.287000000000000000e+04 2.904036140153960499e+00
1.288000000000000000e+04 2.778685255167259172e+00
1.289000000000000000e+04 2.864680137154584472e+00
1.290000000000000000e+04 2.816176829735720144e+00
1.291000000000000000e+04 2.796909950080599838e+00
1.292000000000000000e+04 2.827883968303808615e+00
1.293000000000000000e+04 2.828996218536212304e+00
1.294000000000000000e+04 2.948559658348104406e+00
1.295000000000000000e+04 2.835318169341657146e+00
1.296000000000000000e+04 2.811003647217340529e+00
1.297000000000000000e+04 2.794846550374961325e+00
1.298000000000000000e+04 2.812415058124863698e+00
1.299000000000000000e+04 2.841189394907416954e+00
1.300000000000000000e+04 2.763029960787429573e+00
1.301000000000000000e+04 2.782337019158083624e+00
1.302000000000000000e+04 2.899963799612419457e+00
1.303000000000000000e+04 2.785863757053415046e+00
1.304000000000000000e+04 2.757228022120549404e+00
1.305000000000000000e+04 2.785550938871974136e+00
1.306000000000000000e+04 2.803769697306369046e+00
1.307000000000000000e+04 2.759935723399395080e+00
1.308000000000000000e+04 2.956271478361209848e+00
1.309000000000000000e+04 3.112926965559538406e+00
1.310000000000000000e+04 2.792164848248563036e+00
1.311000000000000000e+04 2.812474992428969145e+00
1.312000000000000000e+04 2.750085482569221362e+00
1.313000000000000000e+04 2.808495616657462168e+00
1.314000000000000000e+04 2.777412424432249338e+00
1.315000000000000000e+04 2.812540181190837263e+00
1.316000000000000000e+04 2.759005712593804116e+00
1.317000000000000000e+04 2.746507073629934848e+00
1.318000000000000000e+04 2.807941472440725228e+00
1.319000000000000000e+04 2.797368608104436660e+00
1.320000000000000000e+04 2.873393729593728185e+00
1.321000000000000000e+04 2.777242366265541662e+00
1.322000000000000000e+04 2.757468745174681768e+00
1.323000000000000000e+04 2.921472042265301550e+00
1.324000000000000000e+04 3.062102311451382342e+00
1.325000000000000000e+04 2.800514793756031295e+00
1.326000000000000000e+04 2.767940435606575544e+00
1.327000000000000000e+04 2.883880004068937186e+00
1.328000000000000000e+04 2.848991844821664454e+00
1.329000000000000000e+04 3.014885213764008753e+00
1.330000000000000000e+04 2.812187516549147670e+00
1.331000000000000000e+04 2.954495550947959792e+00
1.332000000000000000e+04 2.872060516973689914e+00
1.333000000000000000e+04 2.826993178352299907e+00
1.334000000000000000e+04 2.737764448517736593e+00
1.335000000000000000e+04 2.790205435487304708e+00
1.336000000000000000e+04 2.744864176323860594e+00
1.337000000000000000e+04 2.760120755055657682e+00
1.338000000000000000e+04 2.803755921601204459e+00
1.339000000000000000e+04 2.743227074219559025e+00
1.340000000000000000e+04 2.757493214049856256e+00
1.341000000000000000e+04 2.809210400538451502e+00
1.342000000000000000e+04 2.762871443688498019e+00
1.343000000000000000e+04 2.871047246647199902e+00
1.344000000000000000e+04 2.797953562849472942e+00
1.345000000000000000e+04 2.754091946448667283e+00
1.346000000000000000e+04 2.773758044994045324e+00
1.347000000000000000e+04 2.805496566664301916e+00
1.348000000000000000e+04 2.782792081763333591e+00
1.349000000000000000e+04 2.744125594237082577e+00
1.350000000000000000e+04 2.746682940854620725e+00
1.351000000000000000e+04 2.777172314037991363e+00
1.352000000000000000e+04 2.762844606197236708e+00
1.353000000000000000e+04 2.866544479900673625e+00
1.354000000000000000e+04 2.754777572985437128e+00
1.355000000000000000e+04 2.752012036940398865e+00
1.356000000000000000e+04 2.779365672736433091e+00
1.357000000000000000e+04 2.743260621937745558e+00


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_Aug05_2022_hist_high_ep_2pds_Ns30_Train.dat <==
0.000000000000000000e+00 1.299138461514976370e+02
1.000000000000000000e+01 2.069159909115819929e+01
2.000000000000000000e+01 1.683169628278324836e+01
3.000000000000000000e+01 1.276705868536625488e+01
4.000000000000000000e+01 9.965812991867105453e+00
5.000000000000000000e+01 8.598302682564511912e+00
6.000000000000000000e+01 7.695932864826207087e+00
7.000000000000000000e+01 7.017530560564523512e+00
8.000000000000000000e+01 6.471479788980236236e+00
9.000000000000000000e+01 6.030762331522972808e+00
1.000000000000000000e+02 5.663410859605478187e+00
1.100000000000000000e+02 5.370046950548815090e+00
1.200000000000000000e+02 5.124944919197150561e+00
1.300000000000000000e+02 4.935715751340158164e+00
1.400000000000000000e+02 4.770769388139566303e+00
1.500000000000000000e+02 4.641451880772161864e+00
1.600000000000000000e+02 4.523643475785918966e+00
1.700000000000000000e+02 4.416400877434597305e+00
1.800000000000000000e+02 4.320170339828826478e+00
1.900000000000000000e+02 4.229862074530996274e+00
2.000000000000000000e+02 4.149451869936902071e+00
2.100000000000000000e+02 4.073471512851860155e+00
2.200000000000000000e+02 4.005940317929180594e+00
2.300000000000000000e+02 3.938346287440626092e+00
2.400000000000000000e+02 3.882514189960121431e+00
2.500000000000000000e+02 3.821498694495876869e+00
2.600000000000000000e+02 3.767792264034984573e+00
2.700000000000000000e+02 3.717575015842059294e+00
2.800000000000000000e+02 3.671668123951151053e+00
2.900000000000000000e+02 3.627139939697788584e+00
3.000000000000000000e+02 3.577717587127266174e+00
3.100000000000000000e+02 3.533188819329109442e+00
3.200000000000000000e+02 3.492062969675616912e+00
3.300000000000000000e+02 3.460052583768964851e+00
3.400000000000000000e+02 3.429021888046737576e+00
3.500000000000000000e+02 3.385116955132681849e+00
3.600000000000000000e+02 3.347957067872930903e+00
3.700000000000000000e+02 3.312120091946999967e+00
3.800000000000000000e+02 3.285803986148319034e+00
3.900000000000000000e+02 3.255736350405175283e+00
4.000000000000000000e+02 3.218363618344392663e+00
4.100000000000000000e+02 3.190191740533729892e+00
4.200000000000000000e+02 3.164550442218100113e+00
4.300000000000000000e+02 3.131343506656087960e+00
4.400000000000000000e+02 3.103471989742017989e+00
4.500000000000000000e+02 3.074586024757286484e+00
4.600000000000000000e+02 3.046705818369893848e+00
4.700000000000000000e+02 3.024486744111737124e+00
4.800000000000000000e+02 3.003794336900579953e+00
4.900000000000000000e+02 2.977637229594856993e+00
5.000000000000000000e+02 2.965731079648320279e+00
5.100000000000000000e+02 2.936211810815703593e+00
5.200000000000000000e+02 2.912048134521226572e+00
5.300000000000000000e+02 2.911495929582185394e+00
5.400000000000000000e+02 2.874537057507331905e+00
5.500000000000000000e+02 2.851388753535986087e+00
5.600000000000000000e+02 2.831133175222805942e+00
5.700000000000000000e+02 2.824012168409590906e+00
5.800000000000000000e+02 2.796973541058242141e+00
5.900000000000000000e+02 2.781353809262421706e+00
6.000000000000000000e+02 2.779856900847716972e+00
6.100000000000000000e+02 2.759386602185094794e+00
6.200000000000000000e+02 2.735801542641387307e+00
6.300000000000000000e+02 2.713922270126274849e+00
6.400000000000000000e+02 2.706660609998018163e+00
6.500000000000000000e+02 2.684489493542931093e+00
6.600000000000000000e+02 2.679902182117659848e+00
6.700000000000000000e+02 2.661898273653785729e+00
6.800000000000000000e+02 2.646716253391049545e+00
6.900000000000000000e+02 2.636310641883196748e+00
7.000000000000000000e+02 2.624803717404621928e+00
7.100000000000000000e+02 2.607161445327456750e+00
7.200000000000000000e+02 2.600386620166474483e+00
7.300000000000000000e+02 2.592758448785536185e+00
7.400000000000000000e+02 2.573057523467651819e+00
7.500000000000000000e+02 2.559604870134654320e+00
7.600000000000000000e+02 2.550927431085994623e+00
7.700000000000000000e+02 2.535824915278269920e+00
7.800000000000000000e+02 2.541079427283161163e+00
7.900000000000000000e+02 2.523524988506106848e+00
8.000000000000000000e+02 2.511367607192019236e+00
8.100000000000000000e+02 2.493974385886365663e+00
8.200000000000000000e+02 2.487505589771220382e+00
8.300000000000000000e+02 2.473911732017231913e+00
8.400000000000000000e+02 2.464679500953305347e+00
8.500000000000000000e+02 2.456391607575397540e+00
8.600000000000000000e+02 2.448948408718164771e+00
8.700000000000000000e+02 2.438001238809322402e+00
8.800000000000000000e+02 2.430600304570081249e+00
8.900000000000000000e+02 2.415579112654646199e+00
9.000000000000000000e+02 2.414796094322363640e+00
9.100000000000000000e+02 2.403441933317935320e+00
9.200000000000000000e+02 2.390726623369809012e+00
9.300000000000000000e+02 2.396600572773845084e+00
9.400000000000000000e+02 2.376770764818023629e+00
9.500000000000000000e+02 2.372392829588835461e+00
9.600000000000000000e+02 2.365707085620198491e+00
9.700000000000000000e+02 2.349562596135280401e+00
9.800000000000000000e+02 2.348399014643022475e+00
9.900000000000000000e+02 2.336107228724816576e+00
1.000000000000000000e+03 2.325054319834150451e+00
1.010000000000000000e+03 2.317653481052256659e+00
1.020000000000000000e+03 2.320317534881163990e+00
1.030000000000000000e+03 2.305184314003350998e+00
1.040000000000000000e+03 2.303128093163575585e+00
1.050000000000000000e+03 2.288159709918270224e+00
1.060000000000000000e+03 2.291987194418293683e+00
1.070000000000000000e+03 2.287190475785078281e+00
1.080000000000000000e+03 2.283693233258436539e+00
1.090000000000000000e+03 2.265351482850030074e+00
1.100000000000000000e+03 2.267803433944076463e+00
1.110000000000000000e+03 2.258020200052788695e+00
1.120000000000000000e+03 2.258280458101120214e+00
1.130000000000000000e+03 2.238529744093575857e+00
1.140000000000000000e+03 2.234363049028353476e+00
1.150000000000000000e+03 2.230299961631565075e+00
1.160000000000000000e+03 2.217880723475555538e+00
1.170000000000000000e+03 2.219393354816428410e+00
1.180000000000000000e+03 2.203405375935600485e+00
1.190000000000000000e+03 2.201140788551839034e+00
1.200000000000000000e+03 2.203611279653007404e+00
1.210000000000000000e+03 2.190037917240013066e+00
1.220000000000000000e+03 2.189047674636684260e+00
1.230000000000000000e+03 2.185014347928424083e+00
1.240000000000000000e+03 2.175549698567301959e+00
1.250000000000000000e+03 2.181508715132818299e+00
1.260000000000000000e+03 2.175349249149185482e+00
1.270000000000000000e+03 2.161973737064883938e+00
1.280000000000000000e+03 2.169025225586308281e+00
1.290000000000000000e+03 2.149702663709192496e+00
1.300000000000000000e+03 2.158356894974504669e+00
1.310000000000000000e+03 2.149010266335853014e+00
1.320000000000000000e+03 2.134819455877216665e+00
1.330000000000000000e+03 2.127649338677316759e+00
1.340000000000000000e+03 2.129885163233744105e+00
1.350000000000000000e+03 2.122360048206913596e+00
1.360000000000000000e+03 2.128025481688156528e+00
1.370000000000000000e+03 2.120603163944320801e+00
1.380000000000000000e+03 2.108608417382237477e+00
1.390000000000000000e+03 2.116188630117198599e+00
1.400000000000000000e+03 2.106346159870840395e+00
1.410000000000000000e+03 2.097195082679060629e+00
1.420000000000000000e+03 2.087638361565628209e+00
1.430000000000000000e+03 2.090883256730017958e+00
1.440000000000000000e+03 2.087568809608697507e+00
1.450000000000000000e+03 2.079584283366744391e+00
1.460000000000000000e+03 2.075421173370600503e+00
1.470000000000000000e+03 2.081697762926183248e+00
1.480000000000000000e+03 2.070264016789319150e+00
1.490000000000000000e+03 2.070934734765724095e+00
1.500000000000000000e+03 2.059582004360187124e+00
1.510000000000000000e+03 2.068271768387838438e+00
1.520000000000000000e+03 2.060950535291237173e+00
1.530000000000000000e+03 2.055122474492056650e+00
1.540000000000000000e+03 2.040517470606797445e+00
1.550000000000000000e+03 2.073218842786904048e+00
1.560000000000000000e+03 2.035422983097933791e+00
1.570000000000000000e+03 2.028689487234065059e+00
1.580000000000000000e+03 2.026914106351116907e+00
1.590000000000000000e+03 2.018144083177984882e+00
1.600000000000000000e+03 2.024121732164617882e+00
1.610000000000000000e+03 2.026853763117356433e+00
1.620000000000000000e+03 2.019086718748337450e+00
1.630000000000000000e+03 2.016243773117903260e+00
1.640000000000000000e+03 2.008154101571988370e+00
1.650000000000000000e+03 1.999469746392500857e+00
1.660000000000000000e+03 1.993798535751737155e+00
1.670000000000000000e+03 2.011010024771797688e+00
1.680000000000000000e+03 2.009593010877191332e+00
1.690000000000000000e+03 2.000896491351814799e+00
1.700000000000000000e+03 1.999986708120046641e+00
1.710000000000000000e+03 1.998794013249117318e+00
1.720000000000000000e+03 1.976436324483733298e+00
1.730000000000000000e+03 1.978974691081696102e+00
1.740000000000000000e+03 1.983483361999719863e+00
1.750000000000000000e+03 1.981318184434438745e+00
1.760000000000000000e+03 1.972476460034754187e+00
1.770000000000000000e+03 1.962177507666989396e+00
1.780000000000000000e+03 1.963418614370908699e+00
1.790000000000000000e+03 1.964121145315156136e+00
1.800000000000000000e+03 1.958023094060534763e+00
1.810000000000000000e+03 1.945927166633375505e+00
1.820000000000000000e+03 1.955181107681234209e+00
1.830000000000000000e+03 1.948530851695960742e+00
1.840000000000000000e+03 1.941171305695460703e+00
1.850000000000000000e+03 1.951360592197623589e+00
1.860000000000000000e+03 1.944251755597740772e+00
1.870000000000000000e+03 1.940175577850670630e+00
1.880000000000000000e+03 1.942680631411089598e+00
1.890000000000000000e+03 1.931107650992002212e+00
1.900000000000000000e+03 1.930219136877100006e+00
1.910000000000000000e+03 1.922373513176827586e+00
1.920000000000000000e+03 1.922850384573820293e+00
1.930000000000000000e+03 1.919243973259794567e+00
1.940000000000000000e+03 1.915118801824238881e+00
1.950000000000000000e+03 1.923301601489732171e+00
1.960000000000000000e+03 1.922010525522775737e+00
1.970000000000000000e+03 1.914321383660427811e+00
1.980000000000000000e+03 1.905761280885646558e+00
1.990000000000000000e+03 1.903517844458933350e+00
2.000000000000000000e+03 1.902532047297564644e+00
2.010000000000000000e+03 1.904354466276575009e+00
2.020000000000000000e+03 1.893847847604474000e+00
2.030000000000000000e+03 1.892695341623744643e+00
2.040000000000000000e+03 1.895458883118806614e+00
2.050000000000000000e+03 1.896398131808986198e+00
2.060000000000000000e+03 1.906754223784983493e+00
2.070000000000000000e+03 1.887942657606107799e+00
2.080000000000000000e+03 1.888508707787453611e+00
2.090000000000000000e+03 1.880368874864797091e+00
2.100000000000000000e+03 1.878743694038493395e+00
2.110000000000000000e+03 1.871762214026705395e+00
2.120000000000000000e+03 1.878272633771980837e+00
2.130000000000000000e+03 1.870392606289708270e+00
2.140000000000000000e+03 1.865755369912426520e+00
2.150000000000000000e+03 1.864196552531010909e+00
2.160000000000000000e+03 1.879168200721311965e+00
2.170000000000000000e+03 1.862750347644782201e+00
2.180000000000000000e+03 1.863555696056844013e+00
2.190000000000000000e+03 1.855908793419926761e+00
2.200000000000000000e+03 1.858850805939208373e+00
2.210000000000000000e+03 1.856184393754115369e+00
2.220000000000000000e+03 1.854213699715830277e+00
2.230000000000000000e+03 1.846816729095913878e+00
2.240000000000000000e+03 1.851625208054344496e+00
2.250000000000000000e+03 1.855154360186509699e+00
2.260000000000000000e+03 1.853329680334008467e+00
2.270000000000000000e+03 1.847251154100184367e+00
2.280000000000000000e+03 1.842634219038965959e+00
2.290000000000000000e+03 1.849242869946270407e+00
2.300000000000000000e+03 1.838982901070006282e+00
2.310000000000000000e+03 1.829880417736618803e+00
2.320000000000000000e+03 1.828656958757407303e+00
2.330000000000000000e+03 1.817194482555406054e+00
2.340000000000000000e+03 1.830485197897786964e+00
2.350000000000000000e+03 1.818978274986886134e+00
2.360000000000000000e+03 1.826272661824391630e+00
2.370000000000000000e+03 1.818808986585575438e+00
2.380000000000000000e+03 1.825462946243809892e+00
2.390000000000000000e+03 1.816980677189638627e+00
2.400000000000000000e+03 1.825069906907704542e+00
2.410000000000000000e+03 1.806442200357662120e+00
2.420000000000000000e+03 1.814073208720612840e+00
2.430000000000000000e+03 1.804924689224955969e+00
2.440000000000000000e+03 1.803097110843337791e+00
2.450000000000000000e+03 1.807600172757239498e+00
2.460000000000000000e+03 1.798785843906258064e+00
2.470000000000000000e+03 1.796136521887514714e+00
2.480000000000000000e+03 1.793821443736604904e+00
2.490000000000000000e+03 1.799249423681148041e+00
2.500000000000000000e+03 1.806817321384545760e+00
2.510000000000000000e+03 1.805895182464762661e+00
2.520000000000000000e+03 1.792503013874324092e+00
2.530000000000000000e+03 1.786503523393130344e+00
2.540000000000000000e+03 1.800300318778222275e+00
2.550000000000000000e+03 1.782026824209829163e+00
2.560000000000000000e+03 1.791624342248447688e+00
2.570000000000000000e+03 1.781184011207434414e+00
2.580000000000000000e+03 1.776951606164510755e+00
2.590000000000000000e+03 1.789940431232343920e+00
2.600000000000000000e+03 1.777466352656685400e+00
2.610000000000000000e+03 1.769911163169692880e+00
2.620000000000000000e+03 1.769534820485670679e+00
2.630000000000000000e+03 1.771120347343675183e+00
2.640000000000000000e+03 1.768550508389940878e+00
2.650000000000000000e+03 1.760456047144319358e+00
2.660000000000000000e+03 1.775033375600884478e+00
2.670000000000000000e+03 1.760472569527938624e+00
2.680000000000000000e+03 1.766882457089956393e+00
2.690000000000000000e+03 1.766133598061016219e+00
2.700000000000000000e+03 1.767652849335570320e+00
2.710000000000000000e+03 1.753497103607944529e+00
2.720000000000000000e+03 1.758759984989195280e+00
2.730000000000000000e+03 1.751934344851265646e+00
2.740000000000000000e+03 1.742621944982199800e+00
2.750000000000000000e+03 1.746813597990428901e+00
2.760000000000000000e+03 1.744890997796855192e+00
2.770000000000000000e+03 1.744852533749620571e+00
2.780000000000000000e+03 1.738898555571662508e+00
2.790000000000000000e+03 1.739312780969174854e+00
2.800000000000000000e+03 1.749662775518027402e+00
2.810000000000000000e+03 1.747983792834360450e+00
2.820000000000000000e+03 1.743247560697156695e+00
2.830000000000000000e+03 1.740492059914730216e+00
2.840000000000000000e+03 1.735599532306271398e+00
2.850000000000000000e+03 1.737959585538621177e+00
2.860000000000000000e+03 1.726394161803844973e+00
2.870000000000000000e+03 1.725780603452728101e+00
2.880000000000000000e+03 1.733099253449827515e+00
2.890000000000000000e+03 1.721668955249625377e+00
2.900000000000000000e+03 1.721371056670537358e+00
2.910000000000000000e+03 1.731538188097920816e+00
2.920000000000000000e+03 1.712066208410349732e+00
2.930000000000000000e+03 1.720631765732659968e+00
2.940000000000000000e+03 1.732057208329983666e+00
2.950000000000000000e+03 1.728639552959432280e+00
2.960000000000000000e+03 1.711418119187555931e+00
2.970000000000000000e+03 1.713316217527481422e+00
2.980000000000000000e+03 1.710157800275536433e+00
2.990000000000000000e+03 1.708082072070659985e+00
3.000000000000000000e+03 1.706665418867807427e+00
3.010000000000000000e+03 1.710315329941245466e+00
3.020000000000000000e+03 1.711451692697926630e+00
3.030000000000000000e+03 1.720118168830266692e+00
3.040000000000000000e+03 1.708793516128183088e+00
3.050000000000000000e+03 1.694955744320325142e+00
3.060000000000000000e+03 1.705640911896130207e+00
3.070000000000000000e+03 1.701126676149514516e+00
3.080000000000000000e+03 1.698346565289873045e+00
3.090000000000000000e+03 1.695715157642569526e+00
3.100000000000000000e+03 1.694047869288575425e+00
3.110000000000000000e+03 1.696573799054921228e+00
3.120000000000000000e+03 1.697123039762015839e+00
3.130000000000000000e+03 1.694050121110852292e+00
3.140000000000000000e+03 1.690605202945007823e+00
3.150000000000000000e+03 1.699023075456730814e+00
3.160000000000000000e+03 1.694468978363748324e+00
3.170000000000000000e+03 1.693167106862421889e+00
3.180000000000000000e+03 1.683434286332236240e+00
3.190000000000000000e+03 1.684113530688126303e+00
3.200000000000000000e+03 1.681450774389650960e+00
3.210000000000000000e+03 1.680477577516149346e+00
3.220000000000000000e+03 1.686002632134533608e+00
3.230000000000000000e+03 1.677969120109780832e+00
3.240000000000000000e+03 1.673587385601257527e+00
3.250000000000000000e+03 1.674461360696318346e+00
3.260000000000000000e+03 1.681880211682078796e+00
3.270000000000000000e+03 1.670100188076784509e+00
3.280000000000000000e+03 1.669533489191876940e+00
3.290000000000000000e+03 1.667314959643827921e+00
3.300000000000000000e+03 1.664577064295467146e+00
3.310000000000000000e+03 1.664258130533174285e+00
3.320000000000000000e+03 1.661476956286042306e+00
3.330000000000000000e+03 1.675307484772071698e+00
3.340000000000000000e+03 1.654638333981516274e+00
3.350000000000000000e+03 1.667863471753472382e+00
3.360000000000000000e+03 1.653922911331664025e+00
3.370000000000000000e+03 1.651199413509412572e+00
3.380000000000000000e+03 1.649648429522114990e+00
3.390000000000000000e+03 1.668397370416896175e+00
3.400000000000000000e+03 1.651827828595791026e+00
3.410000000000000000e+03 1.656631497765214345e+00
3.420000000000000000e+03 1.663298668866487029e+00
3.430000000000000000e+03 1.643932242498463037e+00
3.440000000000000000e+03 1.650796368624938282e+00
3.450000000000000000e+03 1.654697482301393352e+00
3.460000000000000000e+03 1.649871347209020511e+00
3.470000000000000000e+03 1.636965348414681776e+00
3.480000000000000000e+03 1.645593440604037339e+00
3.490000000000000000e+03 1.647319758255983535e+00
3.500000000000000000e+03 1.654360647222143710e+00
3.510000000000000000e+03 1.645933808104758311e+00
3.520000000000000000e+03 1.645470430306092968e+00
3.530000000000000000e+03 1.635964522553017941e+00
3.540000000000000000e+03 1.625269353991042554e+00
3.550000000000000000e+03 1.639502586434834930e+00
3.560000000000000000e+03 1.625710698750393979e+00
3.570000000000000000e+03 1.637455012162122969e+00
3.580000000000000000e+03 1.638224707825168158e+00
3.590000000000000000e+03 1.625332651568972109e+00
3.600000000000000000e+03 1.634664844610454804e+00
3.610000000000000000e+03 1.631995110593278175e+00
3.620000000000000000e+03 1.613724691486540408e+00
3.630000000000000000e+03 1.619635751299787652e+00
3.640000000000000000e+03 1.621448156383771710e+00
3.650000000000000000e+03 1.617763693067583386e+00
3.660000000000000000e+03 1.624530651095720923e+00
3.670000000000000000e+03 1.626601896807461589e+00
3.680000000000000000e+03 1.618428882576671723e+00
3.690000000000000000e+03 1.620448119503277606e+00
3.700000000000000000e+03 1.612561450940612096e+00
3.710000000000000000e+03 1.628203462258666301e+00
3.720000000000000000e+03 1.620543384196068137e+00
3.730000000000000000e+03 1.621270668762739620e+00
3.740000000000000000e+03 1.625073798044438300e+00
3.750000000000000000e+03 1.616334847025058474e+00
3.760000000000000000e+03 1.618277656836266898e+00
3.770000000000000000e+03 1.611028322014698810e+00
3.780000000000000000e+03 1.612370194525921008e+00
3.790000000000000000e+03 1.621367576176863334e+00
3.800000000000000000e+03 1.603205810056844927e+00
3.810000000000000000e+03 1.604274704833154486e+00
3.820000000000000000e+03 1.599846716333264585e+00
3.830000000000000000e+03 1.599498553972702686e+00
3.840000000000000000e+03 1.604377468509952109e+00
3.850000000000000000e+03 1.613473285024777715e+00
3.860000000000000000e+03 1.599742245774121274e+00
3.870000000000000000e+03 1.598549889037467420e+00
3.880000000000000000e+03 1.597702436082678812e+00
3.890000000000000000e+03 1.600800048956043442e+00
3.900000000000000000e+03 1.605140225473343785e+00
3.910000000000000000e+03 1.596133674798168922e+00
3.920000000000000000e+03 1.594437469610420433e+00
3.930000000000000000e+03 1.593818887455959565e+00
3.940000000000000000e+03 1.594541166313022673e+00
3.950000000000000000e+03 1.605157678173302127e+00
3.960000000000000000e+03 1.587514534831152568e+00
3.970000000000000000e+03 1.584571362728643962e+00
3.980000000000000000e+03 1.591036337556797520e+00
3.990000000000000000e+03 1.582855236082812311e+00
4.000000000000000000e+03 1.585899239816164208e+00
4.010000000000000000e+03 1.601493722322744562e+00
4.020000000000000000e+03 1.576860809080880887e+00
4.030000000000000000e+03 1.579328097276124998e+00
4.040000000000000000e+03 1.600834006263529341e+00
4.050000000000000000e+03 1.592915035762179743e+00
4.060000000000000000e+03 1.576021208528440187e+00
4.070000000000000000e+03 1.582259248858076228e+00
4.080000000000000000e+03 1.578380073102364722e+00
4.090000000000000000e+03 1.584134886113661711e+00
4.100000000000000000e+03 1.569960673380289995e+00
4.110000000000000000e+03 1.578005417929318144e+00
4.120000000000000000e+03 1.570692633171872465e+00
4.130000000000000000e+03 1.568783219430281983e+00
4.140000000000000000e+03 1.574023970677102868e+00
4.150000000000000000e+03 1.577473194239157550e+00
4.160000000000000000e+03 1.574654795645257677e+00
4.170000000000000000e+03 1.589406996212541889e+00
4.180000000000000000e+03 1.579375876036605897e+00
4.190000000000000000e+03 1.567674309075104633e+00
4.200000000000000000e+03 1.571568153114793587e+00
4.210000000000000000e+03 1.569654108444551666e+00
4.220000000000000000e+03 1.573866508964518518e+00
4.230000000000000000e+03 1.558491868439389361e+00
4.240000000000000000e+03 1.570894427675590732e+00
4.250000000000000000e+03 1.566792885112604061e+00
4.260000000000000000e+03 1.561220560766005461e+00
4.270000000000000000e+03 1.564376619637626753e+00
4.280000000000000000e+03 1.554486132285370248e+00
4.290000000000000000e+03 1.587093739828074890e+00
4.300000000000000000e+03 1.558696007302039943e+00
4.310000000000000000e+03 1.562256221827831526e+00
4.320000000000000000e+03 1.562476730173404604e+00
4.330000000000000000e+03 1.562579419978659789e+00
4.340000000000000000e+03 1.566791211243775628e+00
4.350000000000000000e+03 1.557546622372980138e+00
4.360000000000000000e+03 1.558549617438893309e+00
4.370000000000000000e+03 1.561456331739951686e+00
4.380000000000000000e+03 1.551895317961677678e+00
4.390000000000000000e+03 1.559847678670871707e+00
4.400000000000000000e+03 1.563423570429440801e+00
4.410000000000000000e+03 1.551436432387225839e+00
4.420000000000000000e+03 1.544840929922572270e+00
4.430000000000000000e+03 1.545766028338255271e+00
4.440000000000000000e+03 1.547880751277426636e+00
4.450000000000000000e+03 1.547662630794953031e+00
4.460000000000000000e+03 1.545423038181895192e+00
4.470000000000000000e+03 1.544447255684712861e+00
4.480000000000000000e+03 1.541507540901836393e+00
4.490000000000000000e+03 1.536742732564392977e+00
4.500000000000000000e+03 1.542132187057188686e+00
4.510000000000000000e+03 1.539513613817531823e+00
4.520000000000000000e+03 1.548564951065684925e+00
4.530000000000000000e+03 1.559584682639650222e+00
4.540000000000000000e+03 1.535651052003246253e+00
4.550000000000000000e+03 1.549988512796474094e+00
4.560000000000000000e+03 1.537855420473916324e+00
4.570000000000000000e+03 1.539734901672553891e+00
4.580000000000000000e+03 1.540736261339040736e+00
4.590000000000000000e+03 1.544715761500715434e+00
4.600000000000000000e+03 1.548650858910214367e+00
4.610000000000000000e+03 1.527786854033049035e+00
4.620000000000000000e+03 1.537865807660280026e+00
4.630000000000000000e+03 1.532991703302137410e+00
4.640000000000000000e+03 1.550509104643227554e+00
4.650000000000000000e+03 1.547090226430388515e+00
4.660000000000000000e+03 1.531873459303543017e+00
4.670000000000000000e+03 1.536111471388032834e+00
4.680000000000000000e+03 1.533476864620650915e+00
4.690000000000000000e+03 1.528323510504840943e+00
4.700000000000000000e+03 1.521965920240948789e+00
4.710000000000000000e+03 1.527743158044539973e+00
4.720000000000000000e+03 1.530157906480654306e+00
4.730000000000000000e+03 1.532714688196870068e+00
4.740000000000000000e+03 1.542827899153648374e+00
4.750000000000000000e+03 1.534852830249699540e+00
4.760000000000000000e+03 1.518432455264494552e+00
4.770000000000000000e+03 1.525925311794349426e+00
4.780000000000000000e+03 1.523748747502000844e+00
4.790000000000000000e+03 1.522974814554266310e+00
4.800000000000000000e+03 1.510478770415276006e+00
4.810000000000000000e+03 1.531722638114454638e+00
4.820000000000000000e+03 1.524682968830334939e+00
4.830000000000000000e+03 1.531911123372008410e+00
4.840000000000000000e+03 1.518417067593438752e+00
4.850000000000000000e+03 1.515278176807724364e+00
4.860000000000000000e+03 1.515504969926951828e+00
4.870000000000000000e+03 1.520555636340475081e+00
4.880000000000000000e+03 1.515946816168259881e+00
4.890000000000000000e+03 1.516942817922910525e+00
4.900000000000000000e+03 1.513218177973814305e+00
4.910000000000000000e+03 1.508573903171049668e+00
4.920000000000000000e+03 1.518313275249046024e+00
4.930000000000000000e+03 1.516035201416376710e+00
4.940000000000000000e+03 1.505833963261387964e+00
4.950000000000000000e+03 1.513613910180465094e+00
4.960000000000000000e+03 1.509352929879972161e+00
4.970000000000000000e+03 1.502203038807622848e+00
4.980000000000000000e+03 1.517331214957498897e+00
4.990000000000000000e+03 1.499138107635644479e+00
5.000000000000000000e+03 1.502217878364236592e+00
5.010000000000000000e+03 1.508696855116301139e+00
5.020000000000000000e+03 1.508753270585782680e+00
5.030000000000000000e+03 1.503754843484461867e+00
5.040000000000000000e+03 1.500282737787928866e+00
5.050000000000000000e+03 1.505087331728345301e+00
5.060000000000000000e+03 1.521069294988114384e+00
5.070000000000000000e+03 1.501912169772403605e+00
5.080000000000000000e+03 1.505525980061052982e+00
5.090000000000000000e+03 1.501659429083235908e+00
5.100000000000000000e+03 1.498472866878067800e+00
5.110000000000000000e+03 1.517345199482134754e+00
5.120000000000000000e+03 1.497802157351406871e+00
5.130000000000000000e+03 1.492220573657928817e+00
5.140000000000000000e+03 1.498103611952179115e+00
5.150000000000000000e+03 1.496542840789884643e+00
5.160000000000000000e+03 1.507093505206315465e+00
5.170000000000000000e+03 1.490731212742598899e+00
5.180000000000000000e+03 1.490880743516375118e+00
5.190000000000000000e+03 1.491977936573884556e+00
5.200000000000000000e+03 1.495459997541909170e+00
5.210000000000000000e+03 1.486987094446038604e+00
5.220000000000000000e+03 1.492700139209789167e+00
5.230000000000000000e+03 1.502719956227940301e+00
5.240000000000000000e+03 1.490515686121531846e+00
5.250000000000000000e+03 1.486244149160458772e+00
5.260000000000000000e+03 1.499195757476397661e+00
5.270000000000000000e+03 1.519543802165379764e+00
5.280000000000000000e+03 1.486185275016757679e+00
5.290000000000000000e+03 1.480368417042528639e+00
5.300000000000000000e+03 1.483347004745287689e+00
5.310000000000000000e+03 1.494430214736549356e+00
5.320000000000000000e+03 1.481868112741954402e+00
5.330000000000000000e+03 1.479010112518960973e+00
5.340000000000000000e+03 1.484045373557145275e+00
5.350000000000000000e+03 1.482302694844844115e+00
5.360000000000000000e+03 1.474283306121443538e+00
5.370000000000000000e+03 1.483214798309467453e+00
5.380000000000000000e+03 1.482083770834824454e+00
5.390000000000000000e+03 1.479225220215289571e+00
5.400000000000000000e+03 1.485175388780753947e+00
5.410000000000000000e+03 1.471421672881590759e+00
5.420000000000000000e+03 1.486215915529722986e+00
5.430000000000000000e+03 1.483774646017647525e+00
5.440000000000000000e+03 1.474946282911884898e+00
5.450000000000000000e+03 1.473720499896912672e+00
5.460000000000000000e+03 1.484529908780583218e+00
5.470000000000000000e+03 1.485451558877216360e+00
5.480000000000000000e+03 1.476240173358819296e+00
5.490000000000000000e+03 1.474006418403098539e+00
5.500000000000000000e+03 1.477218805009239189e+00
5.510000000000000000e+03 1.474216838404836638e+00
5.520000000000000000e+03 1.464611391076393154e+00
5.530000000000000000e+03 1.473669214728073218e+00
5.540000000000000000e+03 1.465989135535394228e+00
5.550000000000000000e+03 1.464163171977151734e+00
5.560000000000000000e+03 1.471625253016181967e+00
5.570000000000000000e+03 1.469808318946998149e+00
5.580000000000000000e+03 1.467597184350636352e+00
5.590000000000000000e+03 1.479652683126383428e+00
5.600000000000000000e+03 1.468265128758095450e+00
5.610000000000000000e+03 1.468438460403910906e+00
5.620000000000000000e+03 1.463943896787262000e+00
5.630000000000000000e+03 1.463358703616385759e+00
5.640000000000000000e+03 1.468664369724767216e+00
5.650000000000000000e+03 1.459133237626113244e+00
5.660000000000000000e+03 1.490028697127934620e+00
5.670000000000000000e+03 1.471058107370755819e+00
5.680000000000000000e+03 1.475245781803742773e+00
5.690000000000000000e+03 1.472898994494458824e+00
5.700000000000000000e+03 1.457222360958458474e+00
5.710000000000000000e+03 1.465979784093633276e+00
5.720000000000000000e+03 1.453699306086327248e+00
5.730000000000000000e+03 1.462482390338485816e+00
5.740000000000000000e+03 1.453201291942573414e+00
5.750000000000000000e+03 1.460773887244412483e+00
5.760000000000000000e+03 1.453377568435006983e+00
5.770000000000000000e+03 1.460892130917361476e+00
5.780000000000000000e+03 1.447073034324356744e+00
5.790000000000000000e+03 1.455305698699163264e+00
5.800000000000000000e+03 1.455241558958107584e+00
5.810000000000000000e+03 1.461797124738184239e+00
5.820000000000000000e+03 1.450133495105015546e+00
5.830000000000000000e+03 1.459883202361947241e+00
5.840000000000000000e+03 1.477302164171276244e+00
5.850000000000000000e+03 1.450937162288747251e+00
5.860000000000000000e+03 1.459434674695016421e+00
5.870000000000000000e+03 1.458503776762489101e+00
5.880000000000000000e+03 1.456120265044265949e+00
5.890000000000000000e+03 1.455363200891375053e+00
5.900000000000000000e+03 1.455994347000675981e+00
5.910000000000000000e+03 1.446094775495778695e+00
5.920000000000000000e+03 1.458820461477169816e+00
5.930000000000000000e+03 1.440846983383647473e+00
5.940000000000000000e+03 1.451031068360162823e+00
5.950000000000000000e+03 1.436723831275637631e+00
5.960000000000000000e+03 1.442718404833438495e+00
5.970000000000000000e+03 1.441707837981414997e+00
5.980000000000000000e+03 1.452506887580443884e+00
5.990000000000000000e+03 1.441899739794393787e+00
6.000000000000000000e+03 1.457402159087946902e+00
6.010000000000000000e+03 1.450725995204549701e+00
6.020000000000000000e+03 1.433770109133726045e+00
6.030000000000000000e+03 1.448616828228519227e+00
6.040000000000000000e+03 1.441701057700090383e+00
6.050000000000000000e+03 1.434512309232003346e+00
6.060000000000000000e+03 1.446247190375471448e+00
6.070000000000000000e+03 1.464654366012846376e+00
6.080000000000000000e+03 1.437752908766405380e+00
6.090000000000000000e+03 1.434515799466306696e+00
6.100000000000000000e+03 1.455832880882945490e+00
6.110000000000000000e+03 1.435548037573934010e+00
6.120000000000000000e+03 1.432083123948576953e+00
6.130000000000000000e+03 1.444904744133588492e+00
6.140000000000000000e+03 1.438947777829747032e+00
6.150000000000000000e+03 1.449045011486013168e+00
6.160000000000000000e+03 1.436516881703472137e+00
6.170000000000000000e+03 1.434136976385070428e+00
6.180000000000000000e+03 1.429707344626191645e+00
6.190000000000000000e+03 1.425418839053888886e+00
6.200000000000000000e+03 1.431544697502409758e+00
6.210000000000000000e+03 1.435853927886741266e+00
6.220000000000000000e+03 1.426394813935527361e+00
6.230000000000000000e+03 1.433806941424081272e+00
6.240000000000000000e+03 1.436944688431992079e+00
6.250000000000000000e+03 1.429665403768583865e+00
6.260000000000000000e+03 1.432192166658140309e+00
6.270000000000000000e+03 1.425127856893212863e+00
6.280000000000000000e+03 1.424251289435391143e+00
6.290000000000000000e+03 1.421262755995167604e+00
6.300000000000000000e+03 1.422493098129932854e+00
6.310000000000000000e+03 1.428555233046144846e+00
6.320000000000000000e+03 1.424803850828661123e+00
6.330000000000000000e+03 1.419116603859073678e+00
6.340000000000000000e+03 1.436022621263508325e+00
6.350000000000000000e+03 1.438983234952034618e+00
6.360000000000000000e+03 1.437612860851681829e+00
6.370000000000000000e+03 1.428123160262978475e+00
6.380000000000000000e+03 1.439444429327322084e+00
6.390000000000000000e+03 1.412131830356122109e+00
6.400000000000000000e+03 1.421986250664705853e+00
6.410000000000000000e+03 1.416892155298166367e+00
6.420000000000000000e+03 1.438718445247093358e+00
6.430000000000000000e+03 1.420059806074722930e+00
6.440000000000000000e+03 1.420269153634359016e+00
6.450000000000000000e+03 1.424700769160573088e+00
6.460000000000000000e+03 1.418196646711769260e+00
6.470000000000000000e+03 1.420358624774243683e+00
6.480000000000000000e+03 1.424378925634433912e+00
6.490000000000000000e+03 1.416325649655110874e+00
6.500000000000000000e+03 1.413458552923797296e+00
6.510000000000000000e+03 1.424928342121766001e+00
6.520000000000000000e+03 1.413294588935959162e+00
6.530000000000000000e+03 1.414041677079290293e+00
6.540000000000000000e+03 1.403258086691790973e+00
6.550000000000000000e+03 1.406936520316397266e+00
6.560000000000000000e+03 1.419826079315618328e+00
6.570000000000000000e+03 1.420951375597826249e+00
6.580000000000000000e+03 1.416087181651036975e+00
6.590000000000000000e+03 1.413279406123015391e+00
6.600000000000000000e+03 1.418104181048591039e+00
6.610000000000000000e+03 1.409176938165955351e+00
6.620000000000000000e+03 1.419958059067629064e+00
6.630000000000000000e+03 1.416388774244309534e+00
6.640000000000000000e+03 1.409040056846429856e+00
6.650000000000000000e+03 1.409217754650853527e+00
6.660000000000000000e+03 1.417541607712001772e+00
6.670000000000000000e+03 1.409940623866148490e+00
6.680000000000000000e+03 1.419211271476927827e+00
6.690000000000000000e+03 1.407452556562603707e+00
6.700000000000000000e+03 1.410182371452361139e+00
6.710000000000000000e+03 1.399370872965115531e+00
6.720000000000000000e+03 1.409921261976515350e+00
6.730000000000000000e+03 1.421219140005455461e+00
6.740000000000000000e+03 1.418901121182556180e+00
6.750000000000000000e+03 1.415854230430521055e+00
6.760000000000000000e+03 1.420123520166650000e+00
6.770000000000000000e+03 1.404958810372200384e+00
6.780000000000000000e+03 1.415049171806538775e+00
6.790000000000000000e+03 1.419548562783545576e+00
6.800000000000000000e+03 1.403811311138674300e+00
6.810000000000000000e+03 1.411190847503626333e+00
6.820000000000000000e+03 1.403514914933154278e+00
6.830000000000000000e+03 1.414412650072049527e+00
6.840000000000000000e+03 1.401665483686663771e+00
6.850000000000000000e+03 1.400930175694029778e+00
6.860000000000000000e+03 1.405128582877471111e+00
6.870000000000000000e+03 1.399473051969483794e+00
6.880000000000000000e+03 1.403463230275177498e+00
6.890000000000000000e+03 1.412108573016391366e+00
6.900000000000000000e+03 1.395172783668957806e+00
6.910000000000000000e+03 1.400808444931961549e+00
6.920000000000000000e+03 1.404667918033763563e+00
6.930000000000000000e+03 1.392200905749236384e+00
6.940000000000000000e+03 1.414929540382858342e+00
6.950000000000000000e+03 1.410143865388288731e+00
6.960000000000000000e+03 1.405409286114723821e+00
6.970000000000000000e+03 1.396693500786031272e+00
6.980000000000000000e+03 1.397368464685901257e+00
6.990000000000000000e+03 1.403268195918662808e+00
7.000000000000000000e+03 1.385206359542118904e+00
7.010000000000000000e+03 1.391772835882837178e+00
7.020000000000000000e+03 1.399421260626223296e+00
7.030000000000000000e+03 1.403637260264565256e+00
7.040000000000000000e+03 1.394338941804636578e+00
7.050000000000000000e+03 1.391763456865764637e+00
7.060000000000000000e+03 1.410097411558154601e+00
7.070000000000000000e+03 1.395329223054159185e+00
7.080000000000000000e+03 1.394048826402426222e+00
7.090000000000000000e+03 1.388247997978383941e+00
7.100000000000000000e+03 1.382479999459646836e+00
7.110000000000000000e+03 1.393104443062579856e+00
7.120000000000000000e+03 1.403797596763991740e+00
7.130000000000000000e+03 1.382894438131734738e+00
7.140000000000000000e+03 1.380445102560352133e+00
7.150000000000000000e+03 1.384786500759980887e+00
7.160000000000000000e+03 1.392241021186095828e+00
7.170000000000000000e+03 1.390200603746972741e+00
7.180000000000000000e+03 1.381405820731070655e+00
7.190000000000000000e+03 1.389502683221697898e+00
7.200000000000000000e+03 1.393235232140953794e+00
7.210000000000000000e+03 1.383262776486621437e+00
7.220000000000000000e+03 1.384128870730317651e+00
7.230000000000000000e+03 1.399529483611344549e+00
7.240000000000000000e+03 1.379001257543841064e+00
7.250000000000000000e+03 1.381942561588676677e+00
7.260000000000000000e+03 1.381424201578585143e+00
7.270000000000000000e+03 1.382017133175962753e+00
7.280000000000000000e+03 1.379394444828537125e+00
7.290000000000000000e+03 1.397267368860518832e+00
7.300000000000000000e+03 1.376269318170462608e+00
7.310000000000000000e+03 1.385495013935281738e+00
7.320000000000000000e+03 1.377523447519121369e+00
7.330000000000000000e+03 1.378404390901290189e+00
7.340000000000000000e+03 1.379736976989232700e+00
7.350000000000000000e+03 1.385114402590688520e+00
7.360000000000000000e+03 1.386407048829105593e+00
7.370000000000000000e+03 1.381882694383418597e+00
7.380000000000000000e+03 1.382089415038402658e+00
7.390000000000000000e+03 1.372501313742198192e+00
7.400000000000000000e+03 1.372974377559070147e+00
7.410000000000000000e+03 1.373167420653558901e+00
7.420000000000000000e+03 1.375143997281698338e+00
7.430000000000000000e+03 1.372611659220774882e+00
7.440000000000000000e+03 1.377907669680906499e+00
7.450000000000000000e+03 1.393756341278293398e+00
7.460000000000000000e+03 1.378627803018300568e+00
7.470000000000000000e+03 1.366445416281222736e+00
7.480000000000000000e+03 1.379071104229005806e+00
7.490000000000000000e+03 1.376094512540749548e+00
7.500000000000000000e+03 1.372261397878910438e+00
7.510000000000000000e+03 1.378575012363318697e+00
7.520000000000000000e+03 1.369278273689811476e+00
7.530000000000000000e+03 1.376213015510670878e+00
7.540000000000000000e+03 1.388477724992150275e+00
7.550000000000000000e+03 1.365408039098742643e+00
7.560000000000000000e+03 1.375381200141109650e+00
7.570000000000000000e+03 1.378500297809246211e+00
7.580000000000000000e+03 1.367643313037826491e+00
7.590000000000000000e+03 1.379516898609949971e+00
7.600000000000000000e+03 1.369891604221512571e+00
7.610000000000000000e+03 1.361444016809158608e+00
7.620000000000000000e+03 1.379335244854253517e+00
7.630000000000000000e+03 1.378168227367660759e+00
7.640000000000000000e+03 1.382998868808021697e+00
7.650000000000000000e+03 1.393087713838754071e+00
7.660000000000000000e+03 1.376371306738949141e+00
7.670000000000000000e+03 1.378072902879796890e+00
7.680000000000000000e+03 1.388864624553231231e+00
7.690000000000000000e+03 1.373166726146433980e+00
7.700000000000000000e+03 1.377286700161528987e+00
7.710000000000000000e+03 1.365975065777306652e+00
7.720000000000000000e+03 1.382510006680411685e+00
7.730000000000000000e+03 1.376808580968849061e+00
7.740000000000000000e+03 1.369618374653136739e+00
7.750000000000000000e+03 1.370711487956284724e+00
7.760000000000000000e+03 1.368328599205299589e+00
7.770000000000000000e+03 1.362384315269173696e+00
7.780000000000000000e+03 1.356399216771553506e+00
7.790000000000000000e+03 1.379212602078953687e+00
7.800000000000000000e+03 1.361298657923436073e+00
7.810000000000000000e+03 1.357341165681760886e+00
7.820000000000000000e+03 1.356823115400113577e+00
7.830000000000000000e+03 1.362203352245865418e+00
7.840000000000000000e+03 1.363041110599144679e+00
7.850000000000000000e+03 1.365884563299105903e+00
7.860000000000000000e+03 1.361698445066427121e+00
7.870000000000000000e+03 1.370342124697032427e+00
7.880000000000000000e+03 1.364949339880221713e+00
7.890000000000000000e+03 1.374189831731421840e+00
7.900000000000000000e+03 1.350490210858160234e+00
7.910000000000000000e+03 1.357856516239867029e+00
7.920000000000000000e+03 1.374232337975566987e+00
7.930000000000000000e+03 1.357786544007387297e+00
7.940000000000000000e+03 1.370011774903532986e+00
7.950000000000000000e+03 1.362279923190012676e+00
7.960000000000000000e+03 1.361944072944731632e+00
7.970000000000000000e+03 1.359498336283096132e+00
7.980000000000000000e+03 1.354444265033528216e+00
7.990000000000000000e+03 1.358304797303808487e+00
8.000000000000000000e+03 1.367533656304141143e+00
8.010000000000000000e+03 1.359251477121262930e+00
8.020000000000000000e+03 1.353666354947655748e+00
8.030000000000000000e+03 1.358865839872838821e+00
8.040000000000000000e+03 1.371590374941246804e+00
8.050000000000000000e+03 1.358659621797577932e+00
8.060000000000000000e+03 1.358540772276542352e+00
8.070000000000000000e+03 1.365639818752729662e+00
8.080000000000000000e+03 1.357078014703404278e+00
8.090000000000000000e+03 1.354579226908956713e+00
8.100000000000000000e+03 1.380297080971441215e+00
8.110000000000000000e+03 1.348135644537330036e+00
8.120000000000000000e+03 1.353123904044960746e+00
8.130000000000000000e+03 1.359957164763006210e+00
8.140000000000000000e+03 1.345649574221943867e+00
8.150000000000000000e+03 1.360239915723110871e+00
8.160000000000000000e+03 1.346168116609158361e+00
8.170000000000000000e+03 1.341395822083470968e+00
8.180000000000000000e+03 1.343022393469541775e+00
8.190000000000000000e+03 1.345745157988892604e+00
8.200000000000000000e+03 1.349813398957654176e+00
8.210000000000000000e+03 1.352725107776469926e+00
8.220000000000000000e+03 1.349358498073526036e+00
8.230000000000000000e+03 1.364449511462345832e+00
8.240000000000000000e+03 1.349933016846024181e+00
8.250000000000000000e+03 1.338412039846613277e+00
8.260000000000000000e+03 1.350225945391058557e+00
8.270000000000000000e+03 1.358110651044887263e+00
8.280000000000000000e+03 1.343335597878023258e+00
8.290000000000000000e+03 1.356227783161791045e+00
8.300000000000000000e+03 1.346686016729030877e+00
8.310000000000000000e+03 1.345810131585551739e+00
8.320000000000000000e+03 1.352366919184062821e+00
8.330000000000000000e+03 1.344828948733603369e+00
8.340000000000000000e+03 1.340299078531054455e+00
8.350000000000000000e+03 1.343669622811848097e+00
8.360000000000000000e+03 1.345558634891936167e+00
8.370000000000000000e+03 1.350139640720953604e+00
8.380000000000000000e+03 1.344187066612576364e+00
8.390000000000000000e+03 1.340176643855973460e+00
8.400000000000000000e+03 1.342117782043278806e+00
8.410000000000000000e+03 1.358743016454021513e+00
8.420000000000000000e+03 1.337117794722477271e+00
8.430000000000000000e+03 1.357594650579803108e+00
8.440000000000000000e+03 1.337886570833843658e+00
8.450000000000000000e+03 1.358440384810188029e+00
8.460000000000000000e+03 1.345549642505423193e+00
8.470000000000000000e+03 1.342267171961982752e+00
8.480000000000000000e+03 1.348937158406126935e+00
8.490000000000000000e+03 1.338022400986389249e+00
8.500000000000000000e+03 1.348405624136657543e+00
8.510000000000000000e+03 1.347774069238396377e+00
8.520000000000000000e+03 1.333331907788150472e+00
8.530000000000000000e+03 1.342060757249457392e+00
8.540000000000000000e+03 1.345915756811658204e+00
8.550000000000000000e+03 1.336526127575200951e+00
8.560000000000000000e+03 1.343477886947863187e+00
8.570000000000000000e+03 1.332859620740482809e+00
8.580000000000000000e+03 1.341224115056155242e+00
8.590000000000000000e+03 1.339584725924529929e+00
8.600000000000000000e+03 1.347172614404480662e+00
8.610000000000000000e+03 1.336142496364716381e+00
8.620000000000000000e+03 1.343165470115342375e+00
8.630000000000000000e+03 1.335062376129571904e+00
8.640000000000000000e+03 1.345547516218053685e+00
8.650000000000000000e+03 1.325400261432166493e+00
8.660000000000000000e+03 1.328469489804294135e+00
8.670000000000000000e+03 1.334675064118294951e+00
8.680000000000000000e+03 1.328415962211553447e+00
8.690000000000000000e+03 1.338635269434841346e+00
8.700000000000000000e+03 1.330421661063326821e+00
8.710000000000000000e+03 1.337185193385456827e+00
8.720000000000000000e+03 1.332091075638858868e+00


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_Aug05_2022_hist_high_ep_2pds_Ns30_val.dat <==
0.000000000000000000e+00 1.120103231849636245e+02
1.000000000000000000e+01 1.998765488135739332e+01
2.000000000000000000e+01 1.626723470060868948e+01
3.000000000000000000e+01 1.234393665800326723e+01
4.000000000000000000e+01 9.738281250000000000e+00
5.000000000000000000e+01 8.469400866507479364e+00
6.000000000000000000e+01 7.604325830196067670e+00
7.000000000000000000e+01 6.953076720338001060e+00
8.000000000000000000e+01 6.417861463935137678e+00
9.000000000000000000e+01 5.995110426801245396e+00
1.000000000000000000e+02 5.620188711127202197e+00
1.100000000000000000e+02 5.334651406651906846e+00
1.200000000000000000e+02 5.139025592990383196e+00
1.300000000000000000e+02 4.915627622997750912e+00
1.400000000000000000e+02 4.793587915895762386e+00
1.500000000000000000e+02 4.611708228325283265e+00
1.600000000000000000e+02 4.497102652401360423e+00
1.700000000000000000e+02 4.388396542667748257e+00
1.800000000000000000e+02 4.295114163356957171e+00
1.900000000000000000e+02 4.217682880083936325e+00
2.000000000000000000e+02 4.121915646714863435e+00
2.100000000000000000e+02 4.095819314264550925e+00
2.200000000000000000e+02 4.004850546040159109e+00
2.300000000000000000e+02 3.913252634411059638e+00
2.400000000000000000e+02 3.865400174880071926e+00
2.500000000000000000e+02 3.803385737061174332e+00
2.600000000000000000e+02 3.767268285276740514e+00
2.700000000000000000e+02 3.704254364474517836e+00
2.800000000000000000e+02 3.666892579372849514e+00
2.900000000000000000e+02 3.597639284704841511e+00
3.000000000000000000e+02 3.551541120177000632e+00
3.100000000000000000e+02 3.546332767396051189e+00
3.200000000000000000e+02 3.487891642138528869e+00
3.300000000000000000e+02 3.438140254649965755e+00
3.400000000000000000e+02 3.394771167981574411e+00
3.500000000000000000e+02 3.389529424768947585e+00
3.600000000000000000e+02 3.339486229036703335e+00
3.700000000000000000e+02 3.304813175201563258e+00
3.800000000000000000e+02 3.262844818718039441e+00
3.900000000000000000e+02 3.228289643009908172e+00
4.000000000000000000e+02 3.204835314157209680e+00
4.100000000000000000e+02 3.158819531247971213e+00
4.200000000000000000e+02 3.135093258287411810e+00
4.300000000000000000e+02 3.121310993984257376e+00
4.400000000000000000e+02 3.087325390036632200e+00
4.500000000000000000e+02 3.049780765846385133e+00
4.600000000000000000e+02 3.044226018196698025e+00
4.700000000000000000e+02 3.021050035443039405e+00
4.800000000000000000e+02 2.986033513049082710e+00
4.900000000000000000e+02 2.960080629230049887e+00
5.000000000000000000e+02 2.930520877562650561e+00
5.100000000000000000e+02 2.912513628096887963e+00
5.200000000000000000e+02 2.918875230475599380e+00
5.300000000000000000e+02 2.886730312793994280e+00
5.400000000000000000e+02 2.884782815622442431e+00
5.500000000000000000e+02 2.938184780088025416e+00
5.600000000000000000e+02 2.812253983652062583e+00
5.700000000000000000e+02 2.814290472832986723e+00
5.800000000000000000e+02 2.789682527753266861e+00
5.900000000000000000e+02 2.778881564713024055e+00
6.000000000000000000e+02 2.752275479174084882e+00
6.100000000000000000e+02 2.728971187977625501e+00
6.200000000000000000e+02 2.725859193351699794e+00
6.300000000000000000e+02 2.705292819210315614e+00
6.400000000000000000e+02 2.700338261219528135e+00
6.500000000000000000e+02 2.695092499088630245e+00
6.600000000000000000e+02 2.663895229782426988e+00
6.700000000000000000e+02 2.696543978889316850e+00
6.800000000000000000e+02 2.630133740465837366e+00
6.900000000000000000e+02 2.639078353192790605e+00
7.000000000000000000e+02 2.601240533374313380e+00
7.100000000000000000e+02 2.649061281456621675e+00
7.200000000000000000e+02 2.589791736109233522e+00
7.300000000000000000e+02 2.609194903526024678e+00
7.400000000000000000e+02 2.606008127821970000e+00
7.500000000000000000e+02 2.566925507246639704e+00
7.600000000000000000e+02 2.539184942961135949e+00
7.700000000000000000e+02 2.527122240220405658e+00
7.800000000000000000e+02 2.520089778057804875e+00
7.900000000000000000e+02 2.517792236125374394e+00
8.000000000000000000e+02 2.486311631548789869e+00
8.100000000000000000e+02 2.497365517112385191e+00
8.200000000000000000e+02 2.486741959741866737e+00
8.300000000000000000e+02 2.538269670389003085e+00
8.400000000000000000e+02 2.443744973570198376e+00
8.500000000000000000e+02 2.457091508135544888e+00
8.600000000000000000e+02 2.425377558781894649e+00
8.700000000000000000e+02 2.455859464315003571e+00
8.800000000000000000e+02 2.483853747308564675e+00
8.900000000000000000e+02 2.418251822176045174e+00
9.000000000000000000e+02 2.412645535205315550e+00
9.100000000000000000e+02 2.388879575144430945e+00
9.200000000000000000e+02 2.424354514507257363e+00
9.300000000000000000e+02 2.380599598407302953e+00
9.400000000000000000e+02 2.374090221223599695e+00
9.500000000000000000e+02 2.387359183587581146e+00
9.600000000000000000e+02 2.367071872820644352e+00
9.700000000000000000e+02 2.355680288555135782e+00
9.800000000000000000e+02 2.346250395574114744e+00
9.900000000000000000e+02 2.323652849305789303e+00
1.000000000000000000e+03 2.328060994132482353e+00
1.010000000000000000e+03 2.322227432796751145e+00
1.020000000000000000e+03 2.295681909551078981e+00
1.030000000000000000e+03 2.301293308030813112e+00
1.040000000000000000e+03 2.334555124383268954e+00
1.050000000000000000e+03 2.288457484571519540e+00
1.060000000000000000e+03 2.357291204565128862e+00
1.070000000000000000e+03 2.299341758576918249e+00
1.080000000000000000e+03 2.274073770633271874e+00
1.090000000000000000e+03 2.278108916467895373e+00
1.100000000000000000e+03 2.253899585839638675e+00
1.110000000000000000e+03 2.242487126444222323e+00
1.120000000000000000e+03 2.241210618361905382e+00
1.130000000000000000e+03 2.269756260024285766e+00
1.140000000000000000e+03 2.229267391412926180e+00
1.150000000000000000e+03 2.259596914787164845e+00
1.160000000000000000e+03 2.213854587352487080e+00
1.170000000000000000e+03 2.203141881999813201e+00
1.180000000000000000e+03 2.211364273560196825e+00
1.190000000000000000e+03 2.218325184731405386e+00
1.200000000000000000e+03 2.192442949655451390e+00
1.210000000000000000e+03 2.177214610934496530e+00
1.220000000000000000e+03 2.231902027762316720e+00
1.230000000000000000e+03 2.168793172708907591e+00
1.240000000000000000e+03 2.215097348934982779e+00
1.250000000000000000e+03 2.208969264564808910e+00
1.260000000000000000e+03 2.153164411164727454e+00
1.270000000000000000e+03 2.218185782890926827e+00
1.280000000000000000e+03 2.140267669480031110e+00
1.290000000000000000e+03 2.140896745125980161e+00
1.300000000000000000e+03 2.139000492019204280e+00
1.310000000000000000e+03 2.149325211667381108e+00
1.320000000000000000e+03 2.160304142061032717e+00
1.330000000000000000e+03 2.121284490337524975e+00
1.340000000000000000e+03 2.112216307422040362e+00
1.350000000000000000e+03 2.124912708957927610e+00
1.360000000000000000e+03 2.138018615448916915e+00
1.370000000000000000e+03 2.121038109486897305e+00
1.380000000000000000e+03 2.102604604107919162e+00
1.390000000000000000e+03 2.109820622597995854e+00
1.400000000000000000e+03 2.103992064631477366e+00
1.410000000000000000e+03 2.084767331284726577e+00
1.420000000000000000e+03 2.071081400186562060e+00
1.430000000000000000e+03 2.073135696673348072e+00
1.440000000000000000e+03 2.066860098656760680e+00
1.450000000000000000e+03 2.083358141433511612e+00
1.460000000000000000e+03 2.064957628346512752e+00
1.470000000000000000e+03 2.053732646513589444e+00
1.480000000000000000e+03 2.103374394994866226e+00
1.490000000000000000e+03 2.054139270819020702e+00
1.500000000000000000e+03 2.099358633283646025e+00
1.510000000000000000e+03 2.036379865482608853e+00
1.520000000000000000e+03 2.061028041976438629e+00
1.530000000000000000e+03 2.061105545747046186e+00
1.540000000000000000e+03 2.049741761294428422e+00
1.550000000000000000e+03 2.042220202813841201e+00
1.560000000000000000e+03 2.024577993995778868e+00
1.570000000000000000e+03 2.028871405371694081e+00
1.580000000000000000e+03 2.012611324477308727e+00
1.590000000000000000e+03 2.006213312021560391e+00
1.600000000000000000e+03 2.001740890045799137e+00
1.610000000000000000e+03 2.003422550472307773e+00
1.620000000000000000e+03 2.006807186913884600e+00
1.630000000000000000e+03 2.005796258782128749e+00
1.640000000000000000e+03 1.996977250372178991e+00
1.650000000000000000e+03 1.988684292995965386e+00
1.660000000000000000e+03 2.010450715351515871e+00
1.670000000000000000e+03 1.996884482395540283e+00
1.680000000000000000e+03 1.982234972331652800e+00
1.690000000000000000e+03 2.013550748243801536e+00
1.700000000000000000e+03 1.988792848251324408e+00
1.710000000000000000e+03 1.969080518801431756e+00
1.720000000000000000e+03 1.994508117230839206e+00
1.730000000000000000e+03 1.974965532219382869e+00
1.740000000000000000e+03 1.969975892127608041e+00
1.750000000000000000e+03 1.966462456343589071e+00
1.760000000000000000e+03 1.952505455937498358e+00
1.770000000000000000e+03 1.944590116524034684e+00
1.780000000000000000e+03 2.010170942980029629e+00
1.790000000000000000e+03 1.952836709680536353e+00
1.800000000000000000e+03 1.954802319320354975e+00
1.810000000000000000e+03 1.948657855289430030e+00
1.820000000000000000e+03 1.937618190482958358e+00
1.830000000000000000e+03 1.940169986572693350e+00
1.840000000000000000e+03 1.944475966909509523e+00
1.850000000000000000e+03 1.990424778808434381e+00
1.860000000000000000e+03 1.922249362119404337e+00
1.870000000000000000e+03 1.937942638902564463e+00
1.880000000000000000e+03 1.911344131536797830e+00
1.890000000000000000e+03 1.920025998277280932e+00
1.900000000000000000e+03 1.923114903881906645e+00
1.910000000000000000e+03 1.937080768636295414e+00
1.920000000000000000e+03 1.910730131412089250e+00
1.930000000000000000e+03 1.919042469312088439e+00
1.940000000000000000e+03 1.910998324582629637e+00
1.950000000000000000e+03 1.912292783394480056e+00
1.960000000000000000e+03 1.900465145394638178e+00
1.970000000000000000e+03 1.893512129243895226e+00
1.980000000000000000e+03 1.917877568021749468e+00
1.990000000000000000e+03 1.890942192267246469e+00
2.000000000000000000e+03 1.938758441407391508e+00
2.010000000000000000e+03 1.884514510271175336e+00
2.020000000000000000e+03 1.892468334119528084e+00
2.030000000000000000e+03 1.880237068386417798e+00
2.040000000000000000e+03 1.920688417916415203e+00
2.050000000000000000e+03 1.871412660183756627e+00
2.060000000000000000e+03 1.893875543442837595e+00
2.070000000000000000e+03 1.867449115636998558e+00
2.080000000000000000e+03 1.882993127539882128e+00
2.090000000000000000e+03 1.898975688487430036e+00
2.100000000000000000e+03 1.893055764031377430e+00
2.110000000000000000e+03 1.874720997715367377e+00
2.120000000000000000e+03 1.858703235481751648e+00
2.130000000000000000e+03 1.850140955426612832e+00
2.140000000000000000e+03 1.891398311127203913e+00
2.150000000000000000e+03 1.855449732632805215e+00
2.160000000000000000e+03 1.918792796201306494e+00
2.170000000000000000e+03 1.890136088058536057e+00
2.180000000000000000e+03 1.870286803359821448e+00
2.190000000000000000e+03 1.842637518482914682e+00
2.200000000000000000e+03 1.860567752161172983e+00
2.210000000000000000e+03 1.869887120210985465e+00
2.220000000000000000e+03 1.869053120094467335e+00
2.230000000000000000e+03 1.829755463547308336e+00
2.240000000000000000e+03 1.848454115624450500e+00
2.250000000000000000e+03 1.840664301972399830e+00
2.260000000000000000e+03 1.845266397467167918e+00
2.270000000000000000e+03 1.920798519698926565e+00
2.280000000000000000e+03 1.824191761021410230e+00
2.290000000000000000e+03 1.859753289729656034e+00
2.300000000000000000e+03 1.813276058980142436e+00
2.310000000000000000e+03 1.817996405771057811e+00
2.320000000000000000e+03 1.819579734172658059e+00
2.330000000000000000e+03 1.834921762841043025e+00
2.340000000000000000e+03 1.831873384681283579e+00
2.350000000000000000e+03 1.801698728176730269e+00
2.360000000000000000e+03 1.812175327029245997e+00
2.370000000000000000e+03 1.814742444052221071e+00
2.380000000000000000e+03 1.824421775351530606e+00
2.390000000000000000e+03 1.817045759608432842e+00
2.400000000000000000e+03 1.803028615824951997e+00
2.410000000000000000e+03 1.803723825223821242e+00
2.420000000000000000e+03 1.993229552356080347e+00
2.430000000000000000e+03 1.806226264243273594e+00
2.440000000000000000e+03 1.799762164403727382e+00
2.450000000000000000e+03 1.819705321591377434e+00
2.460000000000000000e+03 1.807919139568779476e+00
2.470000000000000000e+03 1.784850647392126621e+00
2.480000000000000000e+03 1.798100393668567998e+00
2.490000000000000000e+03 1.805081147036801559e+00
2.500000000000000000e+03 1.779996397357680893e+00
2.510000000000000000e+03 1.806064295214623971e+00
2.520000000000000000e+03 1.795720002860779152e+00
2.530000000000000000e+03 1.835496435550064476e+00
2.540000000000000000e+03 1.810276443383135758e+00
2.550000000000000000e+03 1.775898171572880102e+00
2.560000000000000000e+03 1.768559136219211458e+00
2.570000000000000000e+03 1.785342217239277662e+00
2.580000000000000000e+03 1.763978984197219102e+00
2.590000000000000000e+03 1.790435863578683229e+00
2.600000000000000000e+03 1.790240570397241493e+00
2.610000000000000000e+03 1.785029567505677761e+00
2.620000000000000000e+03 1.763932556285985109e+00
2.630000000000000000e+03 1.760421986167439945e+00
2.640000000000000000e+03 1.750450144502631034e+00
2.650000000000000000e+03 1.832533257196962806e+00
2.660000000000000000e+03 1.748960049756926871e+00
2.670000000000000000e+03 1.771385383573908401e+00
2.680000000000000000e+03 1.743785450345993304e+00
2.690000000000000000e+03 1.760555449964903207e+00
2.700000000000000000e+03 1.744264878036646538e+00
2.710000000000000000e+03 1.752078388886008531e+00
2.720000000000000000e+03 1.737188239909750687e+00
2.730000000000000000e+03 1.761316697622298699e+00
2.740000000000000000e+03 1.733988675917593536e+00
2.750000000000000000e+03 1.724950391636576263e+00
2.760000000000000000e+03 1.726327042901058650e+00
2.770000000000000000e+03 1.758960264389289652e+00
2.780000000000000000e+03 1.720179570161520788e+00
2.790000000000000000e+03 1.732518620246470187e+00
2.800000000000000000e+03 1.792269767861865759e+00
2.810000000000000000e+03 1.744729484095316252e+00
2.820000000000000000e+03 1.770254564136902298e+00
2.830000000000000000e+03 1.726525284724238940e+00
2.840000000000000000e+03 1.739033808304422113e+00
2.850000000000000000e+03 1.735289255375007000e+00
2.860000000000000000e+03 1.736380577367890643e+00
2.870000000000000000e+03 1.724932699687419024e+00
2.880000000000000000e+03 1.720970384191122360e+00
2.890000000000000000e+03 1.725314280310902282e+00
2.900000000000000000e+03 1.707392673945273831e+00
2.910000000000000000e+03 1.741549661651663472e+00
2.920000000000000000e+03 1.705410674745031052e+00
2.930000000000000000e+03 1.699609821085431793e+00
2.940000000000000000e+03 1.710030441570922211e+00
2.950000000000000000e+03 1.735390168438396552e+00
2.960000000000000000e+03 1.722288961894829828e+00
2.970000000000000000e+03 1.693989602346385626e+00
2.980000000000000000e+03 1.699285466430019209e+00
2.990000000000000000e+03 1.697430741999834458e+00
3.000000000000000000e+03 1.751117758049804296e+00
3.010000000000000000e+03 1.694213581339420793e+00
3.020000000000000000e+03 1.694026687938785747e+00
3.030000000000000000e+03 1.719137529553706134e+00
3.040000000000000000e+03 1.706492323662844646e+00
3.050000000000000000e+03 1.691969216199723069e+00
3.060000000000000000e+03 1.697452793841391694e+00
3.070000000000000000e+03 1.689073747143982951e+00
3.080000000000000000e+03 1.696712987763354441e+00
3.090000000000000000e+03 1.683766792060701789e+00
3.100000000000000000e+03 1.699267787883462111e+00
3.110000000000000000e+03 1.680667396200753894e+00
3.120000000000000000e+03 1.681601777552891086e+00
3.130000000000000000e+03 1.708117246529952560e+00
3.140000000000000000e+03 1.713893618474967795e+00
3.150000000000000000e+03 1.744170219623113915e+00
3.160000000000000000e+03 1.751228990884865722e+00
3.170000000000000000e+03 1.666668780643393966e+00
3.180000000000000000e+03 1.659913743202470204e+00
3.190000000000000000e+03 1.718800422622419166e+00
3.200000000000000000e+03 1.659604687787595623e+00
3.210000000000000000e+03 1.667677199458098780e+00
3.220000000000000000e+03 1.673642374101085739e+00
3.230000000000000000e+03 1.652671258451959613e+00
3.240000000000000000e+03 1.673698998971172358e+00
3.250000000000000000e+03 1.682235984549981023e+00
3.260000000000000000e+03 1.691537829912841406e+00
3.270000000000000000e+03 1.692698771131845525e+00
3.280000000000000000e+03 1.666403256899635643e+00
3.290000000000000000e+03 1.666550974009363362e+00
3.300000000000000000e+03 1.683431241363906761e+00
3.310000000000000000e+03 1.684175112157475285e+00
3.320000000000000000e+03 1.650932918140032735e+00
3.330000000000000000e+03 1.650877173218921801e+00
3.340000000000000000e+03 1.650798390593320786e+00
3.350000000000000000e+03 1.652831454255807797e+00
3.360000000000000000e+03 1.638346297574031274e+00
3.370000000000000000e+03 1.636670678645937960e+00
3.380000000000000000e+03 1.635869645803764483e+00
3.390000000000000000e+03 1.670327798685894427e+00
3.400000000000000000e+03 1.651745843590237905e+00
3.410000000000000000e+03 1.650897897263031933e+00
3.420000000000000000e+03 1.689678622505201178e+00
3.430000000000000000e+03 1.665385190723405850e+00
3.440000000000000000e+03 1.624012573719677111e+00
3.450000000000000000e+03 1.641380717293642766e+00
3.460000000000000000e+03 1.632092038597956707e+00
3.470000000000000000e+03 1.628498492902246353e+00
3.480000000000000000e+03 1.622123519879148157e+00
3.490000000000000000e+03 1.634552534975094007e+00
3.500000000000000000e+03 1.622634853760107410e+00
3.510000000000000000e+03 1.635860245273241365e+00
3.520000000000000000e+03 1.645901070983452952e+00
3.530000000000000000e+03 1.706776754931445650e+00
3.540000000000000000e+03 1.693573934828205951e+00
3.550000000000000000e+03 1.611984729500469005e+00
3.560000000000000000e+03 1.615445290463503492e+00
3.570000000000000000e+03 1.629330440331891117e+00
3.580000000000000000e+03 1.698763380748829599e+00
3.590000000000000000e+03 1.621399632286292691e+00
3.600000000000000000e+03 1.610698341058710570e+00
3.610000000000000000e+03 1.632048797878300483e+00
3.620000000000000000e+03 1.634421545937717823e+00
3.630000000000000000e+03 1.673182395204258599e+00
3.640000000000000000e+03 1.627137685430468661e+00
3.650000000000000000e+03 1.616728712969031534e+00
3.660000000000000000e+03 1.618158095261892804e+00
3.670000000000000000e+03 1.601892130354940935e+00
3.680000000000000000e+03 1.602744433943003477e+00
3.690000000000000000e+03 1.654541574010575999e+00
3.700000000000000000e+03 1.624644900917473933e+00
3.710000000000000000e+03 1.682613999357651435e+00
3.720000000000000000e+03 1.609745094188757220e+00
3.730000000000000000e+03 1.593096355960426314e+00
3.740000000000000000e+03 1.628800203452818840e+00
3.750000000000000000e+03 1.607396511466434363e+00
3.760000000000000000e+03 1.604677028306113584e+00
3.770000000000000000e+03 1.591710674549624116e+00
3.780000000000000000e+03 1.590618347873530292e+00
3.790000000000000000e+03 1.586107141601500459e+00
3.800000000000000000e+03 1.583328882846935404e+00
3.810000000000000000e+03 1.622930455996001609e+00
3.820000000000000000e+03 1.587606895031785204e+00
3.830000000000000000e+03 1.585689205783869182e+00
3.840000000000000000e+03 1.601513447824470138e+00
3.850000000000000000e+03 1.655906209713041477e+00
3.860000000000000000e+03 1.595716796218784372e+00
3.870000000000000000e+03 1.626087338451517095e+00
3.880000000000000000e+03 1.602915122885275157e+00
3.890000000000000000e+03 1.596534017748219014e+00
3.900000000000000000e+03 1.577060453718441613e+00
3.910000000000000000e+03 1.580693562424547061e+00
3.920000000000000000e+03 1.575908199221727424e+00
3.930000000000000000e+03 1.623353490776120012e+00
3.940000000000000000e+03 1.583864783724276304e+00
3.950000000000000000e+03 1.573556159506733998e+00
3.960000000000000000e+03 1.588772499531425630e+00
3.970000000000000000e+03 1.570739080837680213e+00
3.980000000000000000e+03 1.581585102986330371e+00
3.990000000000000000e+03 1.571730775075119935e+00
4.000000000000000000e+03 1.700544870234941275e+00
4.010000000000000000e+03 1.570749705927674267e+00
4.020000000000000000e+03 1.620382718336901950e+00
4.030000000000000000e+03 1.584019144337493579e+00
4.040000000000000000e+03 1.609685849289074655e+00
4.050000000000000000e+03 1.593564565005888722e+00
4.060000000000000000e+03 1.575773999599860531e+00
4.070000000000000000e+03 1.578636313216415843e+00
4.080000000000000000e+03 1.594771861678654590e+00
4.090000000000000000e+03 1.596978451836048363e+00
4.100000000000000000e+03 1.792545443162321117e+00
4.110000000000000000e+03 1.558001412862350055e+00
4.120000000000000000e+03 1.608355819795314501e+00
4.130000000000000000e+03 1.558280970803762377e+00
4.140000000000000000e+03 1.578034275581965629e+00
4.150000000000000000e+03 1.559442198381451261e+00
4.160000000000000000e+03 1.559333797667326715e+00
4.170000000000000000e+03 1.597919097394557397e+00
4.180000000000000000e+03 1.579709683195543057e+00
4.190000000000000000e+03 1.576004719054229675e+00
4.200000000000000000e+03 1.551666698817748991e+00
4.210000000000000000e+03 1.599025074645896050e+00
4.220000000000000000e+03 1.568081993951607522e+00
4.230000000000000000e+03 1.573463656407893874e+00
4.240000000000000000e+03 1.553476062910690292e+00
4.250000000000000000e+03 1.612501348450562588e+00
4.260000000000000000e+03 1.571042247138602965e+00
4.270000000000000000e+03 1.549421814784077478e+00
4.280000000000000000e+03 1.539958480052314282e+00
4.290000000000000000e+03 1.583406053512775857e+00
4.300000000000000000e+03 1.550054730710381135e+00
4.310000000000000000e+03 1.559757419701213843e+00
4.320000000000000000e+03 1.545740887053142831e+00
4.330000000000000000e+03 1.599306331709239304e+00
4.340000000000000000e+03 1.544355247553409249e+00
4.350000000000000000e+03 1.583439480419136292e+00
4.360000000000000000e+03 1.533925657651802554e+00
4.370000000000000000e+03 1.564254538591826060e+00
4.380000000000000000e+03 1.601507567417298494e+00
4.390000000000000000e+03 1.560808563253119674e+00
4.400000000000000000e+03 1.563158430606061300e+00
4.410000000000000000e+03 1.523959339460491558e+00
4.420000000000000000e+03 1.580744241038239961e+00
4.430000000000000000e+03 1.541349850998934734e+00
4.440000000000000000e+03 1.544543348929716009e+00
4.450000000000000000e+03 1.580996780324669837e+00
4.460000000000000000e+03 1.531389969637134696e+00
4.470000000000000000e+03 1.531109394702462989e+00
4.480000000000000000e+03 1.563911182198744365e+00
4.490000000000000000e+03 1.519211527081309354e+00
4.500000000000000000e+03 1.551596861859280585e+00
4.510000000000000000e+03 1.549736689690557334e+00
4.520000000000000000e+03 1.528215008602621605e+00
4.530000000000000000e+03 1.532424009595362069e+00
4.540000000000000000e+03 1.531694153188668972e+00
4.550000000000000000e+03 1.547324529507458690e+00
4.560000000000000000e+03 1.519119010647935752e+00
4.570000000000000000e+03 1.541894157052530856e+00
4.580000000000000000e+03 1.552845462687965084e+00
4.590000000000000000e+03 1.573316897909883716e+00
4.600000000000000000e+03 1.531145598297374510e+00
4.610000000000000000e+03 1.521737034867306937e+00
4.620000000000000000e+03 1.559543941420554303e+00
4.630000000000000000e+03 1.527924332188141499e+00
4.640000000000000000e+03 1.521509368652021799e+00
4.650000000000000000e+03 1.583658770528218129e+00
4.660000000000000000e+03 1.525139039376988359e+00
4.670000000000000000e+03 1.537423204814638789e+00
4.680000000000000000e+03 1.521259256928739978e+00
4.690000000000000000e+03 1.556279043516442195e+00
4.700000000000000000e+03 1.503281738611055962e+00
4.710000000000000000e+03 1.536702859677113731e+00
4.720000000000000000e+03 1.510331101021807454e+00
4.730000000000000000e+03 1.502277235124834132e+00
4.740000000000000000e+03 1.520899374934498338e+00
4.750000000000000000e+03 1.544840158261768792e+00
4.760000000000000000e+03 1.533527315695621729e+00
4.770000000000000000e+03 1.529106820136812983e+00
4.780000000000000000e+03 1.588846404649533417e+00
4.790000000000000000e+03 1.491999988857606763e+00
4.800000000000000000e+03 1.509178452104329660e+00
4.810000000000000000e+03 1.535923579202397082e+00
4.820000000000000000e+03 1.516394429698786794e+00
4.830000000000000000e+03 1.514622937104004974e+00
4.840000000000000000e+03 1.647092659336241161e+00
4.850000000000000000e+03 1.502587946953547915e+00
4.860000000000000000e+03 1.498028094834204849e+00
4.870000000000000000e+03 1.567969856965073960e+00
4.880000000000000000e+03 1.512318967593894392e+00
4.890000000000000000e+03 1.504206402043323454e+00
4.900000000000000000e+03 1.494766802254230420e+00
4.910000000000000000e+03 1.526269090737707668e+00
4.920000000000000000e+03 1.494634409573133427e+00
4.930000000000000000e+03 1.488340121328858734e+00
4.940000000000000000e+03 1.497575310165097706e+00
4.950000000000000000e+03 1.491983929074539139e+00
4.960000000000000000e+03 1.484748150954257051e+00
4.970000000000000000e+03 1.485254930391396888e+00
4.980000000000000000e+03 1.519814276140331932e+00
4.990000000000000000e+03 1.503824524083182013e+00
5.000000000000000000e+03 1.482350223302353109e+00
5.010000000000000000e+03 1.524701107939400613e+00
5.020000000000000000e+03 1.487368326209509872e+00
5.030000000000000000e+03 1.485383183270013063e+00
5.040000000000000000e+03 1.499160372664488872e+00
5.050000000000000000e+03 1.556884976190053615e+00
5.060000000000000000e+03 1.495618142009846219e+00
5.070000000000000000e+03 1.505537065382273498e+00
5.080000000000000000e+03 1.491166089775633585e+00
5.090000000000000000e+03 1.488104141390369506e+00
5.100000000000000000e+03 1.485889104301728381e+00
5.110000000000000000e+03 1.483402696695045764e+00
5.120000000000000000e+03 1.476206499406838235e+00
5.130000000000000000e+03 1.487775020660119685e+00
5.140000000000000000e+03 1.555503975868355315e+00
5.150000000000000000e+03 1.465908467223429268e+00
5.160000000000000000e+03 1.469877094658216254e+00
5.170000000000000000e+03 1.491282003591691607e+00
5.180000000000000000e+03 1.466982975721227822e+00
5.190000000000000000e+03 1.530438032713415053e+00
5.200000000000000000e+03 1.485658672819370363e+00
5.210000000000000000e+03 1.460607399595724498e+00
5.220000000000000000e+03 1.489062166964482792e+00
5.230000000000000000e+03 1.639164010714674324e+00
5.240000000000000000e+03 1.493326601172213275e+00
5.250000000000000000e+03 1.477796573726529950e+00
5.260000000000000000e+03 1.475663168581968332e+00
5.270000000000000000e+03 1.512320386452119081e+00
5.280000000000000000e+03 1.476880397584974469e+00
5.290000000000000000e+03 1.517425411597137508e+00
5.300000000000000000e+03 1.477793508380607745e+00
5.310000000000000000e+03 1.597079595011890563e+00
5.320000000000000000e+03 1.472407879109378648e+00
5.330000000000000000e+03 1.464007736696322670e+00
5.340000000000000000e+03 1.466378265260158686e+00
5.350000000000000000e+03 1.461595601246754583e+00
5.360000000000000000e+03 1.611265165081526840e+00
5.370000000000000000e+03 1.465459831382293299e+00
5.380000000000000000e+03 1.463584663963194421e+00
5.390000000000000000e+03 1.475722947188228273e+00
5.400000000000000000e+03 1.491077509558476510e+00
5.410000000000000000e+03 1.455926143669909134e+00
5.420000000000000000e+03 1.522324532104959438e+00
5.430000000000000000e+03 1.459143123135401954e+00
5.440000000000000000e+03 1.517464141296340330e+00
5.450000000000000000e+03 1.457340974589351523e+00
5.460000000000000000e+03 1.462895025391829806e+00
5.470000000000000000e+03 1.456024640372611367e+00
5.480000000000000000e+03 1.496351892098028991e+00
5.490000000000000000e+03 1.457341383585169625e+00
5.500000000000000000e+03 1.513482614806141324e+00
5.510000000000000000e+03 1.497054068221555845e+00
5.520000000000000000e+03 1.450233536033509019e+00
5.530000000000000000e+03 1.456576278873426444e+00
5.540000000000000000e+03 1.453611231024964923e+00
5.550000000000000000e+03 1.526276510697299305e+00
5.560000000000000000e+03 1.456994513899948052e+00
5.570000000000000000e+03 1.482670900037494244e+00
5.580000000000000000e+03 1.448281368000858382e+00
5.590000000000000000e+03 1.451499522047131618e+00
5.600000000000000000e+03 1.451127843586710764e+00
5.610000000000000000e+03 1.466457607079248548e+00
5.620000000000000000e+03 1.477741719206736803e+00
5.630000000000000000e+03 1.454050815124587670e+00
5.640000000000000000e+03 1.515617921163800785e+00
5.650000000000000000e+03 1.446782617111972424e+00
5.660000000000000000e+03 1.439863749389514336e+00
5.670000000000000000e+03 1.466172330446366079e+00
5.680000000000000000e+03 1.454232890780793097e+00
5.690000000000000000e+03 1.450119109030063580e+00
5.700000000000000000e+03 1.467371191971157396e+00
5.710000000000000000e+03 1.434889039325264681e+00
5.720000000000000000e+03 1.461716225080078146e+00
5.730000000000000000e+03 1.431562184764908041e+00
5.740000000000000000e+03 1.443692841162136808e+00
5.750000000000000000e+03 1.507890373156041131e+00
5.760000000000000000e+03 1.440421411522835315e+00
5.770000000000000000e+03 1.440525106082171547e+00
5.780000000000000000e+03 1.425411061344018071e+00
5.790000000000000000e+03 1.464014087963589006e+00
5.800000000000000000e+03 1.437877107995587433e+00
5.810000000000000000e+03 1.486040726695299741e+00
5.820000000000000000e+03 1.431829796505893926e+00
5.830000000000000000e+03 1.481729177236951411e+00
5.840000000000000000e+03 1.428717779428678947e+00
5.850000000000000000e+03 1.478811095935362419e+00
5.860000000000000000e+03 1.447450448408561074e+00
5.870000000000000000e+03 1.498181114498580824e+00
5.880000000000000000e+03 1.438759873635543363e+00
5.890000000000000000e+03 1.430551236752078070e+00
5.900000000000000000e+03 1.442868615162845813e+00
5.910000000000000000e+03 1.473275780323251238e+00
5.920000000000000000e+03 1.447635248220230597e+00
5.930000000000000000e+03 1.427739885687467014e+00
5.940000000000000000e+03 1.433851172179302802e+00
5.950000000000000000e+03 1.433124101507917469e+00
5.960000000000000000e+03 1.448553215268672867e+00
5.970000000000000000e+03 1.449211840343197721e+00
5.980000000000000000e+03 1.439894961658784167e+00
5.990000000000000000e+03 1.445872512784902808e+00
6.000000000000000000e+03 1.421071087287941515e+00
6.010000000000000000e+03 1.464401056153104896e+00
6.020000000000000000e+03 1.437179778547586162e+00
6.030000000000000000e+03 1.444452473218726274e+00
6.040000000000000000e+03 1.420418548821459126e+00
6.050000000000000000e+03 1.596691931814672394e+00
6.060000000000000000e+03 1.458991646908124329e+00
6.070000000000000000e+03 1.424269870629486734e+00
6.080000000000000000e+03 1.423003199763396509e+00
6.090000000000000000e+03 1.435908473139654085e+00
6.100000000000000000e+03 1.417235465957155993e+00
6.110000000000000000e+03 1.434757435996232955e+00
6.120000000000000000e+03 1.425689777941198999e+00
6.130000000000000000e+03 1.413875335615076168e+00
6.140000000000000000e+03 1.526426932836836725e+00
6.150000000000000000e+03 1.456025049738186361e+00
6.160000000000000000e+03 1.446722137087943949e+00
6.170000000000000000e+03 1.416391467497537970e+00
6.180000000000000000e+03 1.434379590926791348e+00
6.190000000000000000e+03 1.405798606481335034e+00
6.200000000000000000e+03 1.453082996704764929e+00
6.210000000000000000e+03 1.438248149401838205e+00
6.220000000000000000e+03 1.449876003883001863e+00
6.230000000000000000e+03 1.538672150812562478e+00
6.240000000000000000e+03 1.433593084766535020e+00
6.250000000000000000e+03 1.511934723322975183e+00
6.260000000000000000e+03 1.527294967926013936e+00
6.270000000000000000e+03 1.437911182143655431e+00
6.280000000000000000e+03 1.409266098450235871e+00
6.290000000000000000e+03 1.446670801241777715e+00
6.300000000000000000e+03 1.415637156453262602e+00
6.310000000000000000e+03 1.420105388384056422e+00
6.320000000000000000e+03 1.415606756703295499e+00
6.330000000000000000e+03 1.405841895331581881e+00
6.340000000000000000e+03 1.413095892058492842e+00
6.350000000000000000e+03 1.410114699832050622e+00
6.360000000000000000e+03 1.408479025977436017e+00
6.370000000000000000e+03 1.402091596030176301e+00
6.380000000000000000e+03 1.447404738933358415e+00
6.390000000000000000e+03 1.410995656248093866e+00
6.400000000000000000e+03 1.424163820648177037e+00
6.410000000000000000e+03 1.398615820400202159e+00
6.420000000000000000e+03 1.418186055496083453e+00
6.430000000000000000e+03 1.393053741344024044e+00
6.440000000000000000e+03 1.424473243529042588e+00
6.450000000000000000e+03 1.396119311439714350e+00
6.460000000000000000e+03 1.427154047344036281e+00
6.470000000000000000e+03 1.408121686001131856e+00
6.480000000000000000e+03 1.419086278646036092e+00
6.490000000000000000e+03 1.522386237092583583e+00
6.500000000000000000e+03 1.403569527877469136e+00
6.510000000000000000e+03 1.410740950403116090e+00
6.520000000000000000e+03 1.388932172842554991e+00
6.530000000000000000e+03 1.412967700664683690e+00
6.540000000000000000e+03 1.394501244999551082e+00
6.550000000000000000e+03 1.392750048624892711e+00
6.560000000000000000e+03 1.408297637434406946e+00
6.570000000000000000e+03 1.412816926965694497e+00
6.580000000000000000e+03 1.402072295796829238e+00
6.590000000000000000e+03 1.393571796058259427e+00
6.600000000000000000e+03 1.435930390283294944e+00
6.610000000000000000e+03 1.386046727638211351e+00
6.620000000000000000e+03 1.475124971300391108e+00
6.630000000000000000e+03 1.397451852572998199e+00
6.640000000000000000e+03 1.399586807311776537e+00
6.650000000000000000e+03 1.415368757151111545e+00
6.660000000000000000e+03 1.397649788241857705e+00
6.670000000000000000e+03 1.391878142059986612e+00
6.680000000000000000e+03 1.436858739043252564e+00
6.690000000000000000e+03 1.398977377907008490e+00
6.700000000000000000e+03 1.455699649663947159e+00
6.710000000000000000e+03 1.410421415214865526e+00
6.720000000000000000e+03 1.385849199202311199e+00
6.730000000000000000e+03 1.409992832003290397e+00
6.740000000000000000e+03 1.381144838084145121e+00
6.750000000000000000e+03 1.433430010100532170e+00
6.760000000000000000e+03 1.404275652601721269e+00
6.770000000000000000e+03 1.382665938891884716e+00
6.780000000000000000e+03 1.488566533978351369e+00
6.790000000000000000e+03 1.402969220865860844e+00
6.800000000000000000e+03 1.428355195506152420e+00
6.810000000000000000e+03 1.406096216906051577e+00
6.820000000000000000e+03 1.479905476773542450e+00
6.830000000000000000e+03 1.380797734159464829e+00
6.840000000000000000e+03 1.423910005200952567e+00
6.850000000000000000e+03 1.448855783913832518e+00
6.860000000000000000e+03 1.380715801107651908e+00
6.870000000000000000e+03 1.377240739368513767e+00
6.880000000000000000e+03 1.384676565903229184e+00
6.890000000000000000e+03 1.405774481166559342e+00
6.900000000000000000e+03 1.387859938733488008e+00
6.910000000000000000e+03 1.388726513695772269e+00
6.920000000000000000e+03 1.399661801564960451e+00
6.930000000000000000e+03 1.392670573500404352e+00
6.940000000000000000e+03 1.380055842582774028e+00
6.950000000000000000e+03 1.376525942504269739e+00
6.960000000000000000e+03 1.455808643043625672e+00
6.970000000000000000e+03 1.373115375052721854e+00
6.980000000000000000e+03 1.387981387991989779e+00
6.990000000000000000e+03 1.405142453937298752e+00
7.000000000000000000e+03 1.376867413389522898e+00
7.010000000000000000e+03 1.384194324836401702e+00
7.020000000000000000e+03 1.368711483208779889e+00
7.030000000000000000e+03 1.484597601010546386e+00
7.040000000000000000e+03 1.370871110103817569e+00
7.050000000000000000e+03 1.411660530650477252e+00
7.060000000000000000e+03 1.375998264680367011e+00
7.070000000000000000e+03 1.408383975538636923e+00
7.080000000000000000e+03 1.405876830708894021e+00
7.090000000000000000e+03 1.382879524977321140e+00
7.100000000000000000e+03 1.375697175922449667e+00
7.110000000000000000e+03 1.407874292505739033e+00
7.120000000000000000e+03 1.372383011451002943e+00
7.130000000000000000e+03 1.406968293589864638e+00
7.140000000000000000e+03 1.370311242062764334e+00
7.150000000000000000e+03 1.373034720007542786e+00
7.160000000000000000e+03 1.375899324218907926e+00
7.170000000000000000e+03 1.389256050004703313e+00
7.180000000000000000e+03 1.366182884599074443e+00
7.190000000000000000e+03 1.382823706974801947e+00
7.200000000000000000e+03 1.368932340835068429e+00
7.210000000000000000e+03 1.373234482343312024e+00
7.220000000000000000e+03 1.373427966261617117e+00
7.230000000000000000e+03 1.389489256587710608e+00
7.240000000000000000e+03 1.374673371100395114e+00
7.250000000000000000e+03 1.414230168133915555e+00
7.260000000000000000e+03 1.397508195228636563e+00
7.270000000000000000e+03 1.494845275272050911e+00
7.280000000000000000e+03 1.361454261398160837e+00
7.290000000000000000e+03 1.383492254221043272e+00
7.300000000000000000e+03 1.367906261609410201e+00
7.310000000000000000e+03 1.426976285757452834e+00
7.320000000000000000e+03 1.403898604451261800e+00
7.330000000000000000e+03 1.370511183911923059e+00
7.340000000000000000e+03 1.452397810579801885e+00
7.350000000000000000e+03 1.367987698304484967e+00
7.360000000000000000e+03 1.365550210681225840e+00
7.370000000000000000e+03 1.363443971557786627e+00
7.380000000000000000e+03 1.390248622751608432e+00
7.390000000000000000e+03 1.363605406077425863e+00
7.400000000000000000e+03 1.365233807434051316e+00
7.410000000000000000e+03 1.368450605839746315e+00
7.420000000000000000e+03 1.361393712131711897e+00
7.430000000000000000e+03 1.379794474998279785e+00
7.440000000000000000e+03 1.374420477377961802e+00
7.450000000000000000e+03 1.369621464510197395e+00
7.460000000000000000e+03 1.373532899704865251e+00
7.470000000000000000e+03 1.368362183694573186e+00
7.480000000000000000e+03 1.358804429551193405e+00
7.490000000000000000e+03 1.388716813660069160e+00
7.500000000000000000e+03 1.377827597985505470e+00
7.510000000000000000e+03 1.363478638095912521e+00
7.520000000000000000e+03 1.352160371173685371e+00
7.530000000000000000e+03 1.428037681664779068e+00
7.540000000000000000e+03 1.418547288974364218e+00
7.550000000000000000e+03 1.350019334725277131e+00
7.560000000000000000e+03 1.423798235041846327e+00
7.570000000000000000e+03 1.351878443487387393e+00
7.580000000000000000e+03 1.369325633480211080e+00
7.590000000000000000e+03 1.354732522359325841e+00
7.600000000000000000e+03 1.355325169063195334e+00
7.610000000000000000e+03 1.366489864558832590e+00
7.620000000000000000e+03 1.385738273330117787e+00
7.630000000000000000e+03 1.373145760547241467e+00
7.640000000000000000e+03 1.372279293123625177e+00
7.650000000000000000e+03 1.595188538819312551e+00
7.660000000000000000e+03 1.367932492684687196e+00
7.670000000000000000e+03 1.345693247721484243e+00
7.680000000000000000e+03 1.403203291715917178e+00
7.690000000000000000e+03 1.360072340724262308e+00
7.700000000000000000e+03 1.350383442712585591e+00
7.710000000000000000e+03 1.372622211275254411e+00
7.720000000000000000e+03 1.371173997579290926e+00
7.730000000000000000e+03 1.401185686539491826e+00
7.740000000000000000e+03 1.373026341682237472e+00
7.750000000000000000e+03 1.344807319737153950e+00
7.760000000000000000e+03 1.370321811831424208e+00
7.770000000000000000e+03 1.388812394684755480e+00
7.780000000000000000e+03 1.360706028485927810e+00
7.790000000000000000e+03 1.355706449658580670e+00
7.800000000000000000e+03 1.365894163653425419e+00
7.810000000000000000e+03 1.346242500362209604e+00
7.820000000000000000e+03 1.356365819459641742e+00
7.830000000000000000e+03 1.339930361959463134e+00
7.840000000000000000e+03 1.370037574113583290e+00
7.850000000000000000e+03 1.420908756808533013e+00
7.860000000000000000e+03 1.355963053430653709e+00
7.870000000000000000e+03 1.353035449441166049e+00
7.880000000000000000e+03 1.361579685693707242e+00
7.890000000000000000e+03 1.351744358418542680e+00
7.900000000000000000e+03 1.336155923755865560e+00
7.910000000000000000e+03 1.343336041584235030e+00
7.920000000000000000e+03 1.360867656400279513e+00
7.930000000000000000e+03 1.339894863744076181e+00
7.940000000000000000e+03 1.339474107116847001e+00
7.950000000000000000e+03 1.367985955461831660e+00
7.960000000000000000e+03 1.343408053160372706e+00
7.970000000000000000e+03 1.353453311338971288e+00
7.980000000000000000e+03 1.345296280571507186e+00
7.990000000000000000e+03 1.390632415065926830e+00
8.000000000000000000e+03 1.368826227373491022e+00
8.010000000000000000e+03 1.348779536393167833e+00
8.020000000000000000e+03 1.329701957220608133e+00
8.030000000000000000e+03 1.370310328622139417e+00
8.040000000000000000e+03 1.551788771496353858e+00
8.050000000000000000e+03 1.337665533357303760e+00
8.060000000000000000e+03 1.358026383633848866e+00
8.070000000000000000e+03 1.333039246352705653e+00
8.080000000000000000e+03 1.381590222190799411e+00
8.090000000000000000e+03 1.344312106709247834e+00
8.100000000000000000e+03 1.402276210167942017e+00
8.110000000000000000e+03 1.333321402416890678e+00
8.120000000000000000e+03 1.349238961780202084e+00
8.130000000000000000e+03 1.336359593149979874e+00
8.140000000000000000e+03 1.357925958140258071e+00
8.150000000000000000e+03 1.358123334593087428e+00
8.160000000000000000e+03 1.374444676012619215e+00
8.170000000000000000e+03 1.326820585668710528e+00
8.180000000000000000e+03 1.333007857214399516e+00
8.190000000000000000e+03 1.339069064646134288e+00
8.200000000000000000e+03 1.369195041853909611e+00
8.210000000000000000e+03 1.383928096788738182e+00
8.220000000000000000e+03 1.325888691978646339e+00
8.230000000000000000e+03 1.401005693656902196e+00
8.240000000000000000e+03 1.319013238460111870e+00
8.250000000000000000e+03 1.364225830926586003e+00
8.260000000000000000e+03 1.341199139273299368e+00
8.270000000000000000e+03 1.335427393203162838e+00
8.280000000000000000e+03 1.337242648954755975e+00
8.290000000000000000e+03 1.342479415607878757e+00
8.300000000000000000e+03 1.346760681682152239e+00
8.310000000000000000e+03 1.318420408743464556e+00
8.320000000000000000e+03 1.331705763978537238e+00
8.330000000000000000e+03 1.345169914035298619e+00
8.340000000000000000e+03 1.332164053015974847e+00
8.350000000000000000e+03 1.328524944448829626e+00
8.360000000000000000e+03 1.333139802874698132e+00
8.370000000000000000e+03 1.335445469601684199e+00
8.380000000000000000e+03 1.334046034274575021e+00
8.390000000000000000e+03 1.325210200136874183e+00
8.400000000000000000e+03 1.325183753101643713e+00
8.410000000000000000e+03 1.313029046381627429e+00
8.420000000000000000e+03 1.320527279330469872e+00
8.430000000000000000e+03 1.316770554117944192e+00
8.440000000000000000e+03 1.393780289735653710e+00
8.450000000000000000e+03 1.337994870767612365e+00
8.460000000000000000e+03 1.320725776954238428e+00
8.470000000000000000e+03 1.328633872885151002e+00
8.480000000000000000e+03 1.336663121593717918e+00
8.490000000000000000e+03 1.356851801100675381e+00
8.500000000000000000e+03 1.341732684381044871e+00
8.510000000000000000e+03 1.320311822834631332e+00
8.520000000000000000e+03 1.323827995329552421e+00
8.530000000000000000e+03 1.340798307656401400e+00
8.540000000000000000e+03 1.349075454674456109e+00
8.550000000000000000e+03 1.345351085929135992e+00
8.560000000000000000e+03 1.336310752793646195e+00
8.570000000000000000e+03 1.330948599424026213e+00
8.580000000000000000e+03 1.345310591320850291e+00
8.590000000000000000e+03 1.337151137871888107e+00
8.600000000000000000e+03 1.355268524068657721e+00
8.610000000000000000e+03 1.311061206750613328e+00
8.620000000000000000e+03 1.333971059796971170e+00
8.630000000000000000e+03 1.322983517296865141e+00
8.640000000000000000e+03 1.327699076853054327e+00
8.650000000000000000e+03 1.335410075337553071e+00
8.660000000000000000e+03 1.324861443670592553e+00
8.670000000000000000e+03 1.307273905153427673e+00
8.680000000000000000e+03 1.309291778687465158e+00
8.690000000000000000e+03 1.315277793174420395e+00
8.700000000000000000e+03 1.338228681414836307e+00
8.710000000000000000e+03 1.331598787777922732e+00
8.720000000000000000e+03 1.323169078426050582e+00


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_Aug05_2022_hist_low_ep_1pd_Ns30_Train.dat <==
0.000000000000000000e+00 1.347350554096817064e+02
1.000000000000000000e+01 6.186864511242245612e+01
2.000000000000000000e+01 5.614683029997664221e+01
3.000000000000000000e+01 5.465086942855415231e+01
4.000000000000000000e+01 5.407142041651370334e+01
5.000000000000000000e+01 5.374701118143686784e+01
6.000000000000000000e+01 5.348994137335542121e+01
7.000000000000000000e+01 5.328254213975718301e+01
8.000000000000000000e+01 5.310784649536262236e+01
9.000000000000000000e+01 5.295275615834953697e+01
1.000000000000000000e+02 5.280494352375423972e+01
1.100000000000000000e+02 5.267598851113285008e+01
1.200000000000000000e+02 5.255083337008677091e+01
1.300000000000000000e+02 5.244071708695209821e+01
1.400000000000000000e+02 5.233262475054399232e+01
1.500000000000000000e+02 5.223559488554595731e+01
1.600000000000000000e+02 5.213211413532689420e+01
1.700000000000000000e+02 5.205698969188719616e+01
1.800000000000000000e+02 5.196826377177830381e+01
1.900000000000000000e+02 5.189573427872588951e+01
2.000000000000000000e+02 5.183404821820788300e+01
2.100000000000000000e+02 5.176563443253762387e+01
2.200000000000000000e+02 5.168886268230927783e+01
2.300000000000000000e+02 5.163123732750116801e+01
2.400000000000000000e+02 5.158033545702640055e+01
2.500000000000000000e+02 5.151704672742435775e+01
2.600000000000000000e+02 5.146333741272761841e+01
2.700000000000000000e+02 5.140369484531242961e+01
2.800000000000000000e+02 5.134552596974126715e+01
2.900000000000000000e+02 5.130228373480316861e+01
3.000000000000000000e+02 5.125064547992907649e+01
3.100000000000000000e+02 5.119378347804423868e+01
3.200000000000000000e+02 5.115749559418199510e+01
3.300000000000000000e+02 5.110085243066523475e+01
3.400000000000000000e+02 5.104774543947191034e+01
3.500000000000000000e+02 5.101334700120768417e+01
3.600000000000000000e+02 5.095319687207442882e+01
3.700000000000000000e+02 5.091016329341814384e+01
3.800000000000000000e+02 5.086049585938481243e+01
3.900000000000000000e+02 5.083178014831739944e+01
4.000000000000000000e+02 5.078161538330087410e+01
4.100000000000000000e+02 5.074476092877716837e+01
4.200000000000000000e+02 5.069430778496610657e+01
4.300000000000000000e+02 5.065446432309175151e+01
4.400000000000000000e+02 5.061301700387337377e+01
4.500000000000000000e+02 5.056524975140412437e+01
4.600000000000000000e+02 5.053499667232476611e+01
4.700000000000000000e+02 5.048812515087087149e+01
4.800000000000000000e+02 5.044652422754837318e+01
4.900000000000000000e+02 5.040521348903305920e+01
5.000000000000000000e+02 5.035728063438915569e+01
5.100000000000000000e+02 5.032835299544755969e+01
5.200000000000000000e+02 5.028236675266986566e+01
5.300000000000000000e+02 5.025125591169960870e+01
5.400000000000000000e+02 5.020404654071721495e+01
5.500000000000000000e+02 5.016440500291890459e+01
5.600000000000000000e+02 5.012199472755199281e+01
5.700000000000000000e+02 5.008432830143826209e+01
5.800000000000000000e+02 5.004844089027024978e+01
5.900000000000000000e+02 5.001705031552365455e+01
6.000000000000000000e+02 4.996983709339690449e+01
6.100000000000000000e+02 4.994586424789093826e+01
6.200000000000000000e+02 4.990231424289734008e+01
6.300000000000000000e+02 4.986387475777804923e+01
6.400000000000000000e+02 4.982371266525608888e+01
6.500000000000000000e+02 4.979213873773775845e+01
6.600000000000000000e+02 4.975193345803256051e+01
6.700000000000000000e+02 4.968954398311580434e+01
6.800000000000000000e+02 4.967249675216407212e+01
6.900000000000000000e+02 4.963023921493074653e+01
7.000000000000000000e+02 4.959535234887816557e+01
7.100000000000000000e+02 4.956449741797928255e+01
7.200000000000000000e+02 4.951810748352566094e+01
7.300000000000000000e+02 4.948376321851062443e+01
7.400000000000000000e+02 4.944853108599384939e+01
7.500000000000000000e+02 4.940958786558409344e+01
7.600000000000000000e+02 4.938749100306802120e+01
7.700000000000000000e+02 4.934253036412274440e+01
7.800000000000000000e+02 4.930605847503682071e+01
7.900000000000000000e+02 4.927392244984916658e+01
8.000000000000000000e+02 4.922740251326617766e+01
8.100000000000000000e+02 4.921437976629645306e+01
8.200000000000000000e+02 4.919039113564888765e+01
8.300000000000000000e+02 4.911902595672577121e+01
8.400000000000000000e+02 4.907680921907005711e+01
8.500000000000000000e+02 4.906976707725058162e+01
8.600000000000000000e+02 4.903029645742645215e+01
8.700000000000000000e+02 4.899036047960736084e+01
8.800000000000000000e+02 4.895684782764051590e+01
8.900000000000000000e+02 4.892358917868761381e+01
9.000000000000000000e+02 4.888059930362198457e+01
9.100000000000000000e+02 4.885052486204089206e+01
9.200000000000000000e+02 4.882695248592215620e+01
9.300000000000000000e+02 4.878201072436949204e+01
9.400000000000000000e+02 4.875382346785095677e+01
9.500000000000000000e+02 4.871280131257850599e+01
9.600000000000000000e+02 4.868315980735150816e+01
9.700000000000000000e+02 4.864866019400611208e+01
9.800000000000000000e+02 4.861854271070349398e+01
9.900000000000000000e+02 4.859050933727953492e+01
1.000000000000000000e+03 4.855036497754805680e+01


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_Aug05_2022_hist_low_ep_1pd_Ns30_val.dat <==
0.000000000000000000e+00 1.225570697738914561e+02
1.000000000000000000e+01 6.177365635236937180e+01
2.000000000000000000e+01 5.621299129760841851e+01
3.000000000000000000e+01 5.478436956320205553e+01
4.000000000000000000e+01 5.426021694186381694e+01
5.000000000000000000e+01 5.389514378343841372e+01
6.000000000000000000e+01 5.368364818109188263e+01
7.000000000000000000e+01 5.353057501033871546e+01
8.000000000000000000e+01 5.334116636610859530e+01
9.000000000000000000e+01 5.321375169202623567e+01
1.000000000000000000e+02 5.315049020822856107e+01
1.100000000000000000e+02 5.299181144363839024e+01
1.200000000000000000e+02 5.292626430351003108e+01
1.300000000000000000e+02 5.282517183404967653e+01
1.400000000000000000e+02 5.271813407316546574e+01
1.500000000000000000e+02 5.266643308434818493e+01
1.600000000000000000e+02 5.258908689592237806e+01
1.700000000000000000e+02 5.254934437031540995e+01
1.800000000000000000e+02 5.248167928102386526e+01
1.900000000000000000e+02 5.242410809327136434e+01
2.000000000000000000e+02 5.235319877404818101e+01
2.100000000000000000e+02 5.234829038143819702e+01
2.200000000000000000e+02 5.227255185787637970e+01
2.300000000000000000e+02 5.221040150574045668e+01
2.400000000000000000e+02 5.222643803743584101e+01
2.500000000000000000e+02 5.215280939071020327e+01
2.600000000000000000e+02 5.213917345147623905e+01
2.700000000000000000e+02 5.208144163231275314e+01
2.800000000000000000e+02 5.201859831168560078e+01
2.900000000000000000e+02 5.203273271160664137e+01
3.000000000000000000e+02 5.200521120221991822e+01
3.100000000000000000e+02 5.192805551162829403e+01
3.200000000000000000e+02 5.191728557056526938e+01
3.300000000000000000e+02 5.188892885288729673e+01
3.400000000000000000e+02 5.189467812008761172e+01
3.500000000000000000e+02 5.188937818435845628e+01
3.600000000000000000e+02 5.187569182520605438e+01
3.700000000000000000e+02 5.188797606909403015e+01
3.800000000000000000e+02 5.177890431093173618e+01
3.900000000000000000e+02 5.176869991621988731e+01
4.000000000000000000e+02 5.175880010850207924e+01
4.100000000000000000e+02 5.176344132128267717e+01
4.200000000000000000e+02 5.171048366718058276e+01
4.300000000000000000e+02 5.167831689886968149e+01
4.400000000000000000e+02 5.168281417695828139e+01
4.500000000000000000e+02 5.165202455494847555e+01
4.600000000000000000e+02 5.164652481426630004e+01
4.700000000000000000e+02 5.164613245971933253e+01
4.800000000000000000e+02 5.166817296611377230e+01
4.900000000000000000e+02 5.159764663889114900e+01
5.000000000000000000e+02 5.156860995996619579e+01
5.100000000000000000e+02 5.158151874627069589e+01
5.200000000000000000e+02 5.157904564082927834e+01
5.300000000000000000e+02 5.153263339562126788e+01
5.400000000000000000e+02 5.155521018544706635e+01
5.500000000000000000e+02 5.150139845643757042e+01
5.600000000000000000e+02 5.160408834185281535e+01
5.700000000000000000e+02 5.150322350348568534e+01
5.800000000000000000e+02 5.154727047817372210e+01
5.900000000000000000e+02 5.150534948323935680e+01
6.000000000000000000e+02 5.150877172339799870e+01
6.100000000000000000e+02 5.155836631157691841e+01
6.200000000000000000e+02 5.150132734939945323e+01
6.300000000000000000e+02 5.150335623165737076e+01
6.400000000000000000e+02 5.164647754279206282e+01
6.500000000000000000e+02 5.145441560027307304e+01
6.600000000000000000e+02 5.154282295001167569e+01
6.700000000000000000e+02 5.144461903955553339e+01
6.800000000000000000e+02 5.144302920616407704e+01
6.900000000000000000e+02 5.144719826175546729e+01
7.000000000000000000e+02 5.146685494765659996e+01
7.100000000000000000e+02 5.143264424984631944e+01
7.200000000000000000e+02 5.142478294345295353e+01
7.300000000000000000e+02 5.145481653384112519e+01
7.400000000000000000e+02 5.153123341797792989e+01
7.500000000000000000e+02 5.147218890302558236e+01
7.600000000000000000e+02 5.145012138211507846e+01
7.700000000000000000e+02 5.142318062760582364e+01
7.800000000000000000e+02 5.146361019038720030e+01
7.900000000000000000e+02 5.141957701489409516e+01
8.000000000000000000e+02 5.140081420728542128e+01
8.100000000000000000e+02 5.148332225782564109e+01
8.200000000000000000e+02 5.144059215720961475e+01
8.300000000000000000e+02 5.155508232630295140e+01
8.400000000000000000e+02 5.153231597593639890e+01
8.500000000000000000e+02 5.145466470137814241e+01
8.600000000000000000e+02 5.153220464170318138e+01
8.700000000000000000e+02 5.144458344680832340e+01
8.800000000000000000e+02 5.145613793182864981e+01
8.900000000000000000e+02 5.148110289298516307e+01
9.000000000000000000e+02 5.145945906958579030e+01
9.100000000000000000e+02 5.152473048510297815e+01
9.200000000000000000e+02 5.150171606667587554e+01
9.300000000000000000e+02 5.147792780193517359e+01
9.400000000000000000e+02 5.147963037697532229e+01
9.500000000000000000e+02 5.150258829964276686e+01
9.600000000000000000e+02 5.150846363629840141e+01
9.700000000000000000e+02 5.157242092057900607e+01
9.800000000000000000e+02 5.150763653181681434e+01
9.900000000000000000e+02 5.151620317388622539e+01
1.000000000000000000e+03 5.149770313066763094e+01


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_Aug05_2022_hist_low_ep_2pds_Ns30_Train.dat <==
0.000000000000000000e+00 1.324698447406993864e+02
1.000000000000000000e+01 4.405982095135686194e+01
2.000000000000000000e+01 3.823452505589679618e+01
3.000000000000000000e+01 3.514851130104499077e+01
4.000000000000000000e+01 3.348573477756983863e+01
5.000000000000000000e+01 3.248594385040340171e+01
6.000000000000000000e+01 3.179119555389658203e+01
7.000000000000000000e+01 3.127024637103885496e+01
8.000000000000000000e+01 3.086296063029578463e+01
9.000000000000000000e+01 3.046111282489938787e+01
1.000000000000000000e+02 3.010567934312291172e+01
1.100000000000000000e+02 2.976645237531202426e+01
1.200000000000000000e+02 2.944602450883650135e+01
1.300000000000000000e+02 2.916223017783983806e+01
1.400000000000000000e+02 2.886079195898823713e+01
1.500000000000000000e+02 2.861223574241774514e+01
1.600000000000000000e+02 2.833619705388432308e+01
1.700000000000000000e+02 2.809638626917559279e+01
1.800000000000000000e+02 2.788140385030966328e+01
1.900000000000000000e+02 2.767045230320715987e+01
2.000000000000000000e+02 2.750135383741362460e+01
2.100000000000000000e+02 2.730957127282427166e+01
2.200000000000000000e+02 2.717447717018040976e+01
2.300000000000000000e+02 2.699697180826779785e+01
2.400000000000000000e+02 2.687232567544222306e+01
2.500000000000000000e+02 2.672711400519844815e+01
2.600000000000000000e+02 2.659769382661833959e+01
2.700000000000000000e+02 2.647966173030846093e+01
2.800000000000000000e+02 2.634591503002944179e+01
2.900000000000000000e+02 2.623000773282506159e+01
3.000000000000000000e+02 2.613848149460389081e+01
3.100000000000000000e+02 2.602232106956749291e+01
3.200000000000000000e+02 2.591509880728619208e+01
3.300000000000000000e+02 2.580627100235280125e+01
3.400000000000000000e+02 2.571410171200753325e+01
3.500000000000000000e+02 2.563522090369517414e+01
3.600000000000000000e+02 2.552537321439933393e+01
3.700000000000000000e+02 2.543473212252354898e+01
3.800000000000000000e+02 2.534275415159688549e+01
3.900000000000000000e+02 2.526755630953394771e+01
4.000000000000000000e+02 2.516150833048058288e+01
4.100000000000000000e+02 2.505028512149050712e+01
4.200000000000000000e+02 2.497742999744657055e+01
4.300000000000000000e+02 2.488850136107033606e+01
4.400000000000000000e+02 2.482151619091035855e+01
4.500000000000000000e+02 2.471886852057553341e+01
4.600000000000000000e+02 2.462555147899293573e+01
4.700000000000000000e+02 2.457083788190280771e+01
4.800000000000000000e+02 2.445585547854541986e+01
4.900000000000000000e+02 2.438810369936090794e+01
5.000000000000000000e+02 2.429221342942592443e+01
5.100000000000000000e+02 2.420844160658697319e+01
5.200000000000000000e+02 2.412441683840189199e+01


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_Aug05_2022_hist_low_ep_2pds_Ns30_val.dat <==
0.000000000000000000e+00 1.165985199037706508e+02
1.000000000000000000e+01 4.342107097132537064e+01
2.000000000000000000e+01 3.804569909630473035e+01
3.000000000000000000e+01 3.517515290422967666e+01
4.000000000000000000e+01 3.363454281989164940e+01
5.000000000000000000e+01 3.270251096831575666e+01
6.000000000000000000e+01 3.207221656192961490e+01
7.000000000000000000e+01 3.160119456677033511e+01
8.000000000000000000e+01 3.121999829367437940e+01
9.000000000000000000e+01 3.089852243983268210e+01
1.000000000000000000e+02 3.061140582371064767e+01
1.100000000000000000e+02 3.034468732460634399e+01
1.200000000000000000e+02 3.008698935937156094e+01
1.300000000000000000e+02 2.984532472939647718e+01
1.400000000000000000e+02 2.969619527265866665e+01
1.500000000000000000e+02 2.943024227145012972e+01
1.600000000000000000e+02 2.927061114424863675e+01
1.700000000000000000e+02 2.910577675023250421e+01
1.800000000000000000e+02 2.896692323325973462e+01
1.900000000000000000e+02 2.881103194131437917e+01
2.000000000000000000e+02 2.872351127730828679e+01
2.100000000000000000e+02 2.863321964239864670e+01
2.200000000000000000e+02 2.858501723716847209e+01
2.300000000000000000e+02 2.852717873814044935e+01
2.400000000000000000e+02 2.845808192338008880e+01
2.500000000000000000e+02 2.839739402312626737e+01
2.600000000000000000e+02 2.838716462985791367e+01
2.700000000000000000e+02 2.836759200000779657e+01
2.800000000000000000e+02 2.832714034071940290e+01
2.900000000000000000e+02 2.830031729476500146e+01
3.000000000000000000e+02 2.835396599587635436e+01
3.100000000000000000e+02 2.837644437231070427e+01
3.200000000000000000e+02 2.832702937587559333e+01
3.300000000000000000e+02 2.832677189267027984e+01
3.400000000000000000e+02 2.830987523187856070e+01
3.500000000000000000e+02 2.831295055174067343e+01
3.600000000000000000e+02 2.832617827184389725e+01
3.700000000000000000e+02 2.839434074645476258e+01
3.800000000000000000e+02 2.834780454393139593e+01
3.900000000000000000e+02 2.835893702313313369e+01
4.000000000000000000e+02 2.840248746052557394e+01
4.100000000000000000e+02 2.843924917353985649e+01
4.200000000000000000e+02 2.840781739865751732e+01
4.300000000000000000e+02 2.842373250183616307e+01
4.400000000000000000e+02 2.851302963360292964e+01
4.500000000000000000e+02 2.846121628672132431e+01
4.600000000000000000e+02 2.851894351409526251e+01
4.700000000000000000e+02 2.856258868113968319e+01
4.800000000000000000e+02 2.861351669058425529e+01
4.900000000000000000e+02 2.860835735150766368e+01
5.000000000000000000e+02 2.861771536675315986e+01
5.100000000000000000e+02 2.868032913508621107e+01
5.200000000000000000e+02 2.870712453422386190e+01


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_May20_2022_hist_high_ep_1pd_Ns30_Train.dat <==
0.000000000000000000e+00 1.376713350134115501e+02
1.000000000000000000e+01 6.893918572281660317e+01
2.000000000000000000e+01 5.420547838289733278e+01
3.000000000000000000e+01 4.498186212154711683e+01
4.000000000000000000e+01 3.869749151572198542e+01
5.000000000000000000e+01 3.475699857863610731e+01
6.000000000000000000e+01 3.196273541294807430e+01
7.000000000000000000e+01 2.946779620507094677e+01
8.000000000000000000e+01 2.734300557022364586e+01
9.000000000000000000e+01 2.556015518738344738e+01
1.000000000000000000e+02 2.408878941314040034e+01
1.100000000000000000e+02 2.284353892258842933e+01
1.200000000000000000e+02 2.180640682602499325e+01
1.300000000000000000e+02 2.085663459292914723e+01
1.400000000000000000e+02 2.000936670310619903e+01
1.500000000000000000e+02 1.924490566469393471e+01
1.600000000000000000e+02 1.858292834378043068e+01
1.700000000000000000e+02 1.796261529109007782e+01
1.800000000000000000e+02 1.742331920163184833e+01
1.900000000000000000e+02 1.690332096132249262e+01
2.000000000000000000e+02 1.645636041461486343e+01
2.100000000000000000e+02 1.603332958155301924e+01
2.200000000000000000e+02 1.565144880614715817e+01
2.300000000000000000e+02 1.532616975934259607e+01
2.400000000000000000e+02 1.500637732677786573e+01
2.500000000000000000e+02 1.473199346557439071e+01
2.600000000000000000e+02 1.447764179058199474e+01
2.700000000000000000e+02 1.423648340415556746e+01
2.800000000000000000e+02 1.402054015595149750e+01
2.900000000000000000e+02 1.382290299086000829e+01
3.000000000000000000e+02 1.364828545278787963e+01
3.100000000000000000e+02 1.346798753461042786e+01
3.200000000000000000e+02 1.332554309876160836e+01
3.300000000000000000e+02 1.320489945084156780e+01
3.400000000000000000e+02 1.304472346125681881e+01
3.500000000000000000e+02 1.294037039791196442e+01
3.600000000000000000e+02 1.281620087556419740e+01
3.700000000000000000e+02 1.271019860425360548e+01
3.800000000000000000e+02 1.258971406619525624e+01
3.900000000000000000e+02 1.250085141143363110e+01
4.000000000000000000e+02 1.242730202792864347e+01
4.100000000000000000e+02 1.230372020007439637e+01
4.200000000000000000e+02 1.223569447306859104e+01
4.300000000000000000e+02 1.216300686351504368e+01
4.400000000000000000e+02 1.207622478583953018e+01
4.500000000000000000e+02 1.200521673614582951e+01
4.600000000000000000e+02 1.191742140151669460e+01
4.700000000000000000e+02 1.184523600815396094e+01
4.800000000000000000e+02 1.178083359364407734e+01
4.900000000000000000e+02 1.173186050476736320e+01
5.000000000000000000e+02 1.165247208067113682e+01
5.100000000000000000e+02 1.160765241573386319e+01
5.200000000000000000e+02 1.153920663628665011e+01
5.300000000000000000e+02 1.147175313520637019e+01
5.400000000000000000e+02 1.141132097786934274e+01
5.500000000000000000e+02 1.136305632619435890e+01
5.600000000000000000e+02 1.130709254392458796e+01
5.700000000000000000e+02 1.126752073974596513e+01
5.800000000000000000e+02 1.119203307308739248e+01
5.900000000000000000e+02 1.114336396905687465e+01
6.000000000000000000e+02 1.111211995525166785e+01
6.100000000000000000e+02 1.104561175039344256e+01
6.200000000000000000e+02 1.101281061676191975e+01
6.300000000000000000e+02 1.095853272076557872e+01
6.400000000000000000e+02 1.091575649825513494e+01
6.500000000000000000e+02 1.088274835374580540e+01
6.600000000000000000e+02 1.084360365535254189e+01
6.700000000000000000e+02 1.079149762074001906e+01
6.800000000000000000e+02 1.075255252785392379e+01
6.900000000000000000e+02 1.070059561809674520e+01
7.000000000000000000e+02 1.066748135157640931e+01
7.100000000000000000e+02 1.062688151137191639e+01
7.200000000000000000e+02 1.060626291916014807e+01
7.300000000000000000e+02 1.055107952940550220e+01
7.400000000000000000e+02 1.053657483149469698e+01
7.500000000000000000e+02 1.051307082650568780e+01
7.600000000000000000e+02 1.044143840015626523e+01
7.700000000000000000e+02 1.040774003092263733e+01
7.800000000000000000e+02 1.037833580715022741e+01
7.900000000000000000e+02 1.036246477772210639e+01
8.000000000000000000e+02 1.032147048587179938e+01
8.100000000000000000e+02 1.027681666740385502e+01
8.200000000000000000e+02 1.026102543039928250e+01
8.300000000000000000e+02 1.021701025662519235e+01
8.400000000000000000e+02 1.018653125486530087e+01
8.500000000000000000e+02 1.016215198103935968e+01
8.600000000000000000e+02 1.013010795693897315e+01
8.700000000000000000e+02 1.009899199337372266e+01
8.800000000000000000e+02 1.007348753223091720e+01
8.900000000000000000e+02 1.004832948683880645e+01
9.000000000000000000e+02 1.002519903960472014e+01
9.100000000000000000e+02 9.987556344686183252e+00
9.200000000000000000e+02 9.981533165475937608e+00
9.300000000000000000e+02 9.936442384881342349e+00
9.400000000000000000e+02 9.905402402988821464e+00
9.500000000000000000e+02 9.890152134973945408e+00
9.600000000000000000e+02 9.863497058282625574e+00
9.700000000000000000e+02 9.843384557328695550e+00
9.800000000000000000e+02 9.809013378991705778e+00
9.900000000000000000e+02 9.776306658191527887e+00
1.000000000000000000e+03 9.763448976313950922e+00
1.010000000000000000e+03 9.734438484193068675e+00
1.020000000000000000e+03 9.725297985071588158e+00
1.030000000000000000e+03 9.690401295008415516e+00
1.040000000000000000e+03 9.659635771209071464e+00
1.050000000000000000e+03 9.669715751249409408e+00
1.060000000000000000e+03 9.624368622123308015e+00
1.070000000000000000e+03 9.588391326493743705e+00
1.080000000000000000e+03 9.568664558373026097e+00
1.090000000000000000e+03 9.564459705876334539e+00
1.100000000000000000e+03 9.534662555070447354e+00
1.110000000000000000e+03 9.516123691263258522e+00
1.120000000000000000e+03 9.484913139850455366e+00
1.130000000000000000e+03 9.474415912591426903e+00
1.140000000000000000e+03 9.457232530256812097e+00
1.150000000000000000e+03 9.441888660358655372e+00
1.160000000000000000e+03 9.417199943993768585e+00
1.170000000000000000e+03 9.401961961894450326e+00
1.180000000000000000e+03 9.378296132800040041e+00
1.190000000000000000e+03 9.359978607022869213e+00
1.200000000000000000e+03 9.350476143692873165e+00
1.210000000000000000e+03 9.318470519471832247e+00
1.220000000000000000e+03 9.298398394751622220e+00
1.230000000000000000e+03 9.288067814963000046e+00
1.240000000000000000e+03 9.269413139918626143e+00
1.250000000000000000e+03 9.248910788251931692e+00
1.260000000000000000e+03 9.247054172235491976e+00
1.270000000000000000e+03 9.220855989584919143e+00
1.280000000000000000e+03 9.222021317751254443e+00
1.290000000000000000e+03 9.183899465881259161e+00
1.300000000000000000e+03 9.169530201632596800e+00
1.310000000000000000e+03 9.153972876373773104e+00
1.320000000000000000e+03 9.142272905007207129e+00
1.330000000000000000e+03 9.123628278077914544e+00
1.340000000000000000e+03 9.111870504020085804e+00
1.350000000000000000e+03 9.083015739651550291e+00
1.360000000000000000e+03 9.082329884203076631e+00
1.370000000000000000e+03 9.059859529126265798e+00
1.380000000000000000e+03 9.045585052817418870e+00
1.390000000000000000e+03 9.049400807139758030e+00
1.400000000000000000e+03 9.023735114139613600e+00
1.410000000000000000e+03 9.011572285599985577e+00
1.420000000000000000e+03 8.988680184541051332e+00
1.430000000000000000e+03 8.978715523865098191e+00
1.440000000000000000e+03 8.950395151291244744e+00
1.450000000000000000e+03 8.943068256959286089e+00
1.460000000000000000e+03 8.940707398147916152e+00
1.470000000000000000e+03 8.921122450748560695e+00
1.480000000000000000e+03 8.902844658050094395e+00
1.490000000000000000e+03 8.910662712343258463e+00
1.500000000000000000e+03 8.884565759114360972e+00
1.510000000000000000e+03 8.881369440831253570e+00
1.520000000000000000e+03 8.868902556469562271e+00
1.530000000000000000e+03 8.850187189741074434e+00
1.540000000000000000e+03 8.818245387898400622e+00
1.550000000000000000e+03 8.804603014373938663e+00
1.560000000000000000e+03 8.807585082908696350e+00
1.570000000000000000e+03 8.804317490284329750e+00
1.580000000000000000e+03 8.785479304309202320e+00
1.590000000000000000e+03 8.781231320181420941e+00
1.600000000000000000e+03 8.757640881179757031e+00
1.610000000000000000e+03 8.730075494498798605e+00
1.620000000000000000e+03 8.743457200858376410e+00
1.630000000000000000e+03 8.724502033352990793e+00
1.640000000000000000e+03 8.700197888458621520e+00
1.650000000000000000e+03 8.696833365282795825e+00
1.660000000000000000e+03 8.682894796572156793e+00
1.670000000000000000e+03 8.681961599451788913e+00
1.680000000000000000e+03 8.662145266625190132e+00
1.690000000000000000e+03 8.647785992708399760e+00
1.700000000000000000e+03 8.644733355918033268e+00
1.710000000000000000e+03 8.622185731703543965e+00
1.720000000000000000e+03 8.617499587078654599e+00
1.730000000000000000e+03 8.618293698122027280e+00
1.740000000000000000e+03 8.606494456291240880e+00
1.750000000000000000e+03 8.575705932386529895e+00
1.760000000000000000e+03 8.586823824674411298e+00
1.770000000000000000e+03 8.587430648856837934e+00
1.780000000000000000e+03 8.560688801798045588e+00
1.790000000000000000e+03 8.552115498775407332e+00
1.800000000000000000e+03 8.523216853096156953e+00
1.810000000000000000e+03 8.515770587201586750e+00
1.820000000000000000e+03 8.505096254157296087e+00
1.830000000000000000e+03 8.503026535658539942e+00
1.840000000000000000e+03 8.487496548231993287e+00
1.850000000000000000e+03 8.490109242881077378e+00
1.860000000000000000e+03 8.470385404103108584e+00
1.870000000000000000e+03 8.472318115803435745e+00
1.880000000000000000e+03 8.461702574625615370e+00
1.890000000000000000e+03 8.441024835205420018e+00
1.900000000000000000e+03 8.429312343221708304e+00
1.910000000000000000e+03 8.415738448020368523e+00
1.920000000000000000e+03 8.420755230520819978e+00
1.930000000000000000e+03 8.421848728797151296e+00
1.940000000000000000e+03 8.409630531786300267e+00
1.950000000000000000e+03 8.392882428812356466e+00
1.960000000000000000e+03 8.380327494556262025e+00
1.970000000000000000e+03 8.384409159598927630e+00
1.980000000000000000e+03 8.370497219033506298e+00
1.990000000000000000e+03 8.351479368447339624e+00
2.000000000000000000e+03 8.355894244659255676e+00
2.010000000000000000e+03 8.350316810308429538e+00
2.020000000000000000e+03 8.328583953406804241e+00
2.030000000000000000e+03 8.330073774544585419e+00
2.040000000000000000e+03 8.304641106261522410e+00
2.050000000000000000e+03 8.310591629212630949e+00
2.060000000000000000e+03 8.286160377182348213e+00
2.070000000000000000e+03 8.291052662976753140e+00
2.080000000000000000e+03 8.281331533354526542e+00
2.090000000000000000e+03 8.248184466721770747e+00
2.100000000000000000e+03 8.262473185116283148e+00
2.110000000000000000e+03 8.245293401768671870e+00
2.120000000000000000e+03 8.228168153341785640e+00
2.130000000000000000e+03 8.226230480598138328e+00
2.140000000000000000e+03 8.222119471048289441e+00
2.150000000000000000e+03 8.207270158052896392e+00
2.160000000000000000e+03 8.225710166256638090e+00
2.170000000000000000e+03 8.203672786769521608e+00
2.180000000000000000e+03 8.203516545715032748e+00
2.190000000000000000e+03 8.215294637382392295e+00
2.200000000000000000e+03 8.178770114058304230e+00
2.210000000000000000e+03 8.188174620346176269e+00
2.220000000000000000e+03 8.158592852269412887e+00
2.230000000000000000e+03 8.138321973594951686e+00
2.240000000000000000e+03 8.150175090383411813e+00
2.250000000000000000e+03 8.136932531397063073e+00
2.260000000000000000e+03 8.131191770094392979e+00
2.270000000000000000e+03 8.131789906292349102e+00
2.280000000000000000e+03 8.124799990026197349e+00
2.290000000000000000e+03 8.100303323976806524e+00
2.300000000000000000e+03 8.117461478021805732e+00
2.310000000000000000e+03 8.085992225056358507e+00
2.320000000000000000e+03 8.093445525462737322e+00
2.330000000000000000e+03 8.112663410815679654e+00
2.340000000000000000e+03 8.073088088317771138e+00
2.350000000000000000e+03 8.085435050059487594e+00
2.360000000000000000e+03 8.063463730101361193e+00
2.370000000000000000e+03 8.046151552734407630e+00
2.380000000000000000e+03 8.063707837852154725e+00
2.390000000000000000e+03 8.029447241887446296e+00
2.400000000000000000e+03 8.038287096654498143e+00
2.410000000000000000e+03 8.017049265063613817e+00
2.420000000000000000e+03 8.016459698559758706e+00
2.430000000000000000e+03 8.019535055405819790e+00
2.440000000000000000e+03 7.996785948758032170e+00
2.450000000000000000e+03 8.005951574929564885e+00
2.460000000000000000e+03 7.994692949478754862e+00
2.470000000000000000e+03 7.975897003717889788e+00
2.480000000000000000e+03 8.002031068466500585e+00
2.490000000000000000e+03 7.977045745110157959e+00
2.500000000000000000e+03 7.977365182510260055e+00
2.510000000000000000e+03 7.963501162745125761e+00
2.520000000000000000e+03 7.943617258230891487e+00
2.530000000000000000e+03 7.957090936585788477e+00
2.540000000000000000e+03 7.960842622410586600e+00
2.550000000000000000e+03 7.955686864828890315e+00
2.560000000000000000e+03 7.938535367466569070e+00
2.570000000000000000e+03 7.940151462599654764e+00
2.580000000000000000e+03 7.923114626953576156e+00
2.590000000000000000e+03 7.918961389816735696e+00
2.600000000000000000e+03 7.909143694838000727e+00
2.610000000000000000e+03 7.894691914882315587e+00
2.620000000000000000e+03 7.898101588198885636e+00
2.630000000000000000e+03 7.905709349952585896e+00
2.640000000000000000e+03 7.870262295182461010e+00
2.650000000000000000e+03 7.874018047813019727e+00
2.660000000000000000e+03 7.860100835876502323e+00
2.670000000000000000e+03 7.880688989019322577e+00
2.680000000000000000e+03 7.864320810412176677e+00
2.690000000000000000e+03 7.850237226850043548e+00
2.700000000000000000e+03 7.845270868102419470e+00
2.710000000000000000e+03 7.853187506746116320e+00
2.720000000000000000e+03 7.841086372311356634e+00
2.730000000000000000e+03 7.836526774406268991e+00
2.740000000000000000e+03 7.863384096446146998e+00
2.750000000000000000e+03 7.819646389666467634e+00
2.760000000000000000e+03 7.842915646376775740e+00
2.770000000000000000e+03 7.815771043733090728e+00
2.780000000000000000e+03 7.812230952398507178e+00
2.790000000000000000e+03 7.823389627421810211e+00
2.800000000000000000e+03 7.790053691948310544e+00
2.810000000000000000e+03 7.801673895393754776e+00
2.820000000000000000e+03 7.791382102733813930e+00
2.830000000000000000e+03 7.780101522847278517e+00
2.840000000000000000e+03 7.783288650329978964e+00
2.850000000000000000e+03 7.775656041375499150e+00
2.860000000000000000e+03 7.765231761531830479e+00
2.870000000000000000e+03 7.785131505150714837e+00
2.880000000000000000e+03 7.753430253415586115e+00
2.890000000000000000e+03 7.752098045618793343e+00
2.900000000000000000e+03 7.754975229367626177e+00
2.910000000000000000e+03 7.751314113322878008e+00
2.920000000000000000e+03 7.738159240346186962e+00
2.930000000000000000e+03 7.738543749097077651e+00
2.940000000000000000e+03 7.715734966324117927e+00
2.950000000000000000e+03 7.718282461485419965e+00
2.960000000000000000e+03 7.722746644482342937e+00
2.970000000000000000e+03 7.720966962826900648e+00
2.980000000000000000e+03 7.718224882109263163e+00
2.990000000000000000e+03 7.710026433085489295e+00
3.000000000000000000e+03 7.716674772825439454e+00
3.010000000000000000e+03 7.690472036093717989e+00
3.020000000000000000e+03 7.686541986085643430e+00
3.030000000000000000e+03 7.684731333794788455e+00
3.040000000000000000e+03 7.696817349687670173e+00
3.050000000000000000e+03 7.677098875060237582e+00
3.060000000000000000e+03 7.676604202067168536e+00
3.070000000000000000e+03 7.661036649432328538e+00
3.080000000000000000e+03 7.662945245000831740e+00
3.090000000000000000e+03 7.644477356733891504e+00
3.100000000000000000e+03 7.682751685556032939e+00
3.110000000000000000e+03 7.653485480246100536e+00
3.120000000000000000e+03 7.641568053540747307e+00
3.130000000000000000e+03 7.639216443369853060e+00
3.140000000000000000e+03 7.635285990916512056e+00
3.150000000000000000e+03 7.618482462040197412e+00
3.160000000000000000e+03 7.630418446916841901e+00
3.170000000000000000e+03 7.625297415514284971e+00
3.180000000000000000e+03 7.621871306358652731e+00
3.190000000000000000e+03 7.669308359327405178e+00
3.200000000000000000e+03 7.604273658591980123e+00
3.210000000000000000e+03 7.650397855099340561e+00
3.220000000000000000e+03 7.600967807383920416e+00
3.230000000000000000e+03 7.597275406184253121e+00
3.240000000000000000e+03 7.587128692038298539e+00
3.250000000000000000e+03 7.582233251350215752e+00
3.260000000000000000e+03 7.593849464047676356e+00
3.270000000000000000e+03 7.578575262477321495e+00
3.280000000000000000e+03 7.575429409433150241e+00
3.290000000000000000e+03 7.569198542186941658e+00
3.300000000000000000e+03 7.580108068495997387e+00
3.310000000000000000e+03 7.574034918314521470e+00
3.320000000000000000e+03 7.570385313520443304e+00
3.330000000000000000e+03 7.545586707053475450e+00
3.340000000000000000e+03 7.549318285347778712e+00
3.350000000000000000e+03 7.550428355614765330e+00
3.360000000000000000e+03 7.541835579288989955e+00
3.370000000000000000e+03 7.568913790177211887e+00
3.380000000000000000e+03 7.537202500882315803e+00
3.390000000000000000e+03 7.526217856979220855e+00
3.400000000000000000e+03 7.553038424026085274e+00
3.410000000000000000e+03 7.511439436759732580e+00
3.420000000000000000e+03 7.533229456947756475e+00
3.430000000000000000e+03 7.516816169735019315e+00
3.440000000000000000e+03 7.515966078539071837e+00
3.450000000000000000e+03 7.522722790639998713e+00
3.460000000000000000e+03 7.510139223883228077e+00
3.470000000000000000e+03 7.519309047041614846e+00
3.480000000000000000e+03 7.496692945616060477e+00
3.490000000000000000e+03 7.480870073275077026e+00
3.500000000000000000e+03 7.497306848819218494e+00
3.510000000000000000e+03 7.498336607533887310e+00
3.520000000000000000e+03 7.475552960104434597e+00
3.530000000000000000e+03 7.467561890658845236e+00
3.540000000000000000e+03 7.473151661652306821e+00
3.550000000000000000e+03 7.500299320605921416e+00
3.560000000000000000e+03 7.471011533666752413e+00
3.570000000000000000e+03 7.471840701788307726e+00
3.580000000000000000e+03 7.471759780257070993e+00
3.590000000000000000e+03 7.473609014094638958e+00
3.600000000000000000e+03 7.458094189892784165e+00
3.610000000000000000e+03 7.462288459578273248e+00
3.620000000000000000e+03 7.452429141143158908e+00
3.630000000000000000e+03 7.462085511727011067e+00
3.640000000000000000e+03 7.445344266393407295e+00
3.650000000000000000e+03 7.454633708016989324e+00
3.660000000000000000e+03 7.447911516378973751e+00
3.670000000000000000e+03 7.423548844967161386e+00
3.680000000000000000e+03 7.414064043565434581e+00
3.690000000000000000e+03 7.423911110510268863e+00
3.700000000000000000e+03 7.424595256010671385e+00
3.710000000000000000e+03 7.426739257147267459e+00
3.720000000000000000e+03 7.416550824692965449e+00
3.730000000000000000e+03 7.407236025558392001e+00
3.740000000000000000e+03 7.391001782480695503e+00
3.750000000000000000e+03 7.394721865527185578e+00
3.760000000000000000e+03 7.382743520263068682e+00
3.770000000000000000e+03 7.413778993031794329e+00
3.780000000000000000e+03 7.395751981332578495e+00
3.790000000000000000e+03 7.380894778212922169e+00
3.800000000000000000e+03 7.372662448587385953e+00
3.810000000000000000e+03 7.396101940453107204e+00
3.820000000000000000e+03 7.373273227071860170e+00
3.830000000000000000e+03 7.388050752045151270e+00
3.840000000000000000e+03 7.361259203046945920e+00
3.850000000000000000e+03 7.368352965707200219e+00
3.860000000000000000e+03 7.373763417168539114e+00
3.870000000000000000e+03 7.356266863729874039e+00
3.880000000000000000e+03 7.360780359030996145e+00
3.890000000000000000e+03 7.363937874817381157e+00
3.900000000000000000e+03 7.347866511644670418e+00
3.910000000000000000e+03 7.338866602732012190e+00
3.920000000000000000e+03 7.369254250134473772e+00
3.930000000000000000e+03 7.344307866111452476e+00
3.940000000000000000e+03 7.327971694741700404e+00
3.950000000000000000e+03 7.357744623512304294e+00
3.960000000000000000e+03 7.329527763361478598e+00
3.970000000000000000e+03 7.332539544348438021e+00
3.980000000000000000e+03 7.331880367720309266e+00
3.990000000000000000e+03 7.306338069701506122e+00
4.000000000000000000e+03 7.313141362682398672e+00
4.010000000000000000e+03 7.324868460766329470e+00
4.020000000000000000e+03 7.311799627167158810e+00
4.030000000000000000e+03 7.313258205133411849e+00
4.040000000000000000e+03 7.285157559064895594e+00
4.050000000000000000e+03 7.306002868701905406e+00
4.060000000000000000e+03 7.295410009187176748e+00
4.070000000000000000e+03 7.306754699974912448e+00
4.080000000000000000e+03 7.290410251455091029e+00
4.090000000000000000e+03 7.287788042556030632e+00
4.100000000000000000e+03 7.287170360824274162e+00
4.110000000000000000e+03 7.282963497918393259e+00
4.120000000000000000e+03 7.287538620599448791e+00
4.130000000000000000e+03 7.267287591192842733e+00
4.140000000000000000e+03 7.269922704062738106e+00
4.150000000000000000e+03 7.285093676423630704e+00
4.160000000000000000e+03 7.279762214298521883e+00
4.170000000000000000e+03 7.267146650555074139e+00
4.180000000000000000e+03 7.268036341709106729e+00
4.190000000000000000e+03 7.264840294906560914e+00
4.200000000000000000e+03 7.244516864302820380e+00
4.210000000000000000e+03 7.264275013191967112e+00
4.220000000000000000e+03 7.258782953233841262e+00
4.230000000000000000e+03 7.241228256153429577e+00
4.240000000000000000e+03 7.228572091781611419e+00
4.250000000000000000e+03 7.241009629808841552e+00
4.260000000000000000e+03 7.250873907627714665e+00
4.270000000000000000e+03 7.241544594154679437e+00
4.280000000000000000e+03 7.229736422935292062e+00
4.290000000000000000e+03 7.225897879066061513e+00
4.300000000000000000e+03 7.223890711755048599e+00
4.310000000000000000e+03 7.222535829174607791e+00
4.320000000000000000e+03 7.238428813255699090e+00
4.330000000000000000e+03 7.218534656301686780e+00
4.340000000000000000e+03 7.210072507877272052e+00
4.350000000000000000e+03 7.223620072421001126e+00
4.360000000000000000e+03 7.204053310063597948e+00
4.370000000000000000e+03 7.204426083178887552e+00
4.380000000000000000e+03 7.211905797748310754e+00
4.390000000000000000e+03 7.209392873992390705e+00
4.400000000000000000e+03 7.188615529940705073e+00
4.410000000000000000e+03 7.189284924003628952e+00
4.420000000000000000e+03 7.180048787155802081e+00
4.430000000000000000e+03 7.185733478567097876e+00
4.440000000000000000e+03 7.188608631381721459e+00
4.450000000000000000e+03 7.203115732182893360e+00
4.460000000000000000e+03 7.189997761477996185e+00
4.470000000000000000e+03 7.176308053437507439e+00
4.480000000000000000e+03 7.163490064541526259e+00
4.490000000000000000e+03 7.203188550424648895e+00
4.500000000000000000e+03 7.175897936840460289e+00
4.510000000000000000e+03 7.192019691805247916e+00
4.520000000000000000e+03 7.159207594940320440e+00
4.530000000000000000e+03 7.166273801222766693e+00
4.540000000000000000e+03 7.153614075132757932e+00
4.550000000000000000e+03 7.156320096801208841e+00
4.560000000000000000e+03 7.161908041041163742e+00
4.570000000000000000e+03 7.151982930122503745e+00
4.580000000000000000e+03 7.147504902024404139e+00
4.590000000000000000e+03 7.149663967959356548e+00
4.600000000000000000e+03 7.138952414118259426e+00
4.610000000000000000e+03 7.144455431185999572e+00
4.620000000000000000e+03 7.115779867317227669e+00
4.630000000000000000e+03 7.146114985158265043e+00
4.640000000000000000e+03 7.143934288551416323e+00
4.650000000000000000e+03 7.129459257232424463e+00
4.660000000000000000e+03 7.134353387693803228e+00
4.670000000000000000e+03 7.165048313017914339e+00
4.680000000000000000e+03 7.139776600994555800e+00
4.690000000000000000e+03 7.125094229091816445e+00
4.700000000000000000e+03 7.114431473622547131e+00
4.710000000000000000e+03 7.098091846928415549e+00
4.720000000000000000e+03 7.120768311011904217e+00
4.730000000000000000e+03 7.087465973087823556e+00
4.740000000000000000e+03 7.104094235525495016e+00
4.750000000000000000e+03 7.096790619940219536e+00
4.760000000000000000e+03 7.117114605828684937e+00
4.770000000000000000e+03 7.094803652045910347e+00
4.780000000000000000e+03 7.096287479378935004e+00
4.790000000000000000e+03 7.081973884127149788e+00
4.800000000000000000e+03 7.091173149296298384e+00
4.810000000000000000e+03 7.107717870055936693e+00
4.820000000000000000e+03 7.068685877717427068e+00
4.830000000000000000e+03 7.085260495583997731e+00
4.840000000000000000e+03 7.061231381065441681e+00
4.850000000000000000e+03 7.061827230902164132e+00
4.860000000000000000e+03 7.072608937314135424e+00
4.870000000000000000e+03 7.086286878962566149e+00
4.880000000000000000e+03 7.081756535970834321e+00
4.890000000000000000e+03 7.058872067527691030e+00
4.900000000000000000e+03 7.096347148553486583e+00
4.910000000000000000e+03 7.086228740052614050e+00
4.920000000000000000e+03 7.070220508293123096e+00
4.930000000000000000e+03 7.093481655338858438e+00
4.940000000000000000e+03 7.068123797970540245e+00
4.950000000000000000e+03 7.085217423531948278e+00
4.960000000000000000e+03 7.039997813484546008e+00
4.970000000000000000e+03 7.047296684826377167e+00
4.980000000000000000e+03 7.062093537373689500e+00
4.990000000000000000e+03 7.036137895231509454e+00
5.000000000000000000e+03 7.044863394718462679e+00
5.010000000000000000e+03 7.039157337561735339e+00
5.020000000000000000e+03 7.031616201401253541e+00
5.030000000000000000e+03 7.027355420970714306e+00
5.040000000000000000e+03 7.015994191810004388e+00
5.050000000000000000e+03 7.029100962815869380e+00
5.060000000000000000e+03 7.031108939557249471e+00
5.070000000000000000e+03 7.022678694931592247e+00
5.080000000000000000e+03 7.009598826467018817e+00
5.090000000000000000e+03 7.047629305440539227e+00
5.100000000000000000e+03 7.019724168710986589e+00
5.110000000000000000e+03 7.052074738520273556e+00
5.120000000000000000e+03 7.029894617628413833e+00
5.130000000000000000e+03 7.016340801195833699e+00
5.140000000000000000e+03 6.996423625144525538e+00
5.150000000000000000e+03 7.032665059430511789e+00
5.160000000000000000e+03 7.002458413166407603e+00
5.170000000000000000e+03 7.018910070073368423e+00
5.180000000000000000e+03 7.009230930516178404e+00
5.190000000000000000e+03 6.989237276958269796e+00
5.200000000000000000e+03 7.008074599247859915e+00
5.210000000000000000e+03 6.989706099939065886e+00
5.220000000000000000e+03 6.973126734827134854e+00
5.230000000000000000e+03 6.991037353031692270e+00
5.240000000000000000e+03 6.979513708187927712e+00
5.250000000000000000e+03 6.994338334524072387e+00
5.260000000000000000e+03 6.961865501325411820e+00
5.270000000000000000e+03 6.955881322531641153e+00
5.280000000000000000e+03 6.975687858545099651e+00
5.290000000000000000e+03 6.960923251598773120e+00
5.300000000000000000e+03 6.990433286409239777e+00
5.310000000000000000e+03 6.988936264020374267e+00
5.320000000000000000e+03 6.966209051017667520e+00
5.330000000000000000e+03 6.953558130382417879e+00
5.340000000000000000e+03 6.965903209608554469e+00
5.350000000000000000e+03 6.973978997433289528e+00
5.360000000000000000e+03 6.949802247671388322e+00
5.370000000000000000e+03 6.952224913212782909e+00
5.380000000000000000e+03 6.979155977914700770e+00
5.390000000000000000e+03 6.955591754324863096e+00
5.400000000000000000e+03 6.976434003750870971e+00
5.410000000000000000e+03 6.957336110670228280e+00
5.420000000000000000e+03 6.945877103738186342e+00
5.430000000000000000e+03 6.944300437281816230e+00
5.440000000000000000e+03 6.947809206137757876e+00
5.450000000000000000e+03 6.928080169161025204e+00
5.460000000000000000e+03 6.947852580982166515e+00
5.470000000000000000e+03 6.914627724512977025e+00
5.480000000000000000e+03 6.920903604859965697e+00
5.490000000000000000e+03 6.926063527542093645e+00
5.500000000000000000e+03 6.927998402513844134e+00
5.510000000000000000e+03 6.914463320391048384e+00
5.520000000000000000e+03 6.914189120927425769e+00
5.530000000000000000e+03 6.915424311949819547e+00
5.540000000000000000e+03 6.902690539799131386e+00
5.550000000000000000e+03 6.898791674532832374e+00
5.560000000000000000e+03 6.910793553232537079e+00
5.570000000000000000e+03 6.899356214924687869e+00
5.580000000000000000e+03 6.902626986000425902e+00
5.590000000000000000e+03 6.910628781893353612e+00
5.600000000000000000e+03 6.907152488049185912e+00
5.610000000000000000e+03 6.889512437198618500e+00
5.620000000000000000e+03 6.882988744551104432e+00
5.630000000000000000e+03 6.889052577107845465e+00
5.640000000000000000e+03 6.932542834089406192e+00
5.650000000000000000e+03 6.921102304148681661e+00
5.660000000000000000e+03 6.893983467969778900e+00
5.670000000000000000e+03 6.871732177915550466e+00
5.680000000000000000e+03 6.906980726154145600e+00
5.690000000000000000e+03 6.924669102223799833e+00
5.700000000000000000e+03 6.939913767957744284e+00
5.710000000000000000e+03 6.866872804133937969e+00
5.720000000000000000e+03 6.896493501746297383e+00
5.730000000000000000e+03 6.867598277229974180e+00
5.740000000000000000e+03 6.880357908653580878e+00
5.750000000000000000e+03 6.877941265364563073e+00
5.760000000000000000e+03 6.869099252167842451e+00
5.770000000000000000e+03 6.866583926742470645e+00
5.780000000000000000e+03 6.858772129685686281e+00
5.790000000000000000e+03 6.854743384434976328e+00
5.800000000000000000e+03 6.895487274368401032e+00
5.810000000000000000e+03 6.850724798686193218e+00
5.820000000000000000e+03 6.848779232647163262e+00
5.830000000000000000e+03 6.857284748789171047e+00
5.840000000000000000e+03 6.864084907771300870e+00
5.850000000000000000e+03 6.889707889205752167e+00
5.860000000000000000e+03 6.853545681574161108e+00
5.870000000000000000e+03 6.833942231132557055e+00
5.880000000000000000e+03 6.858425900223565463e+00
5.890000000000000000e+03 6.860950888523147384e+00
5.900000000000000000e+03 6.823900954517184481e+00
5.910000000000000000e+03 6.838684994739514522e+00
5.920000000000000000e+03 6.847388010380108803e+00
5.930000000000000000e+03 6.811548569062060743e+00
5.940000000000000000e+03 6.837765380618921363e+00
5.950000000000000000e+03 6.837661055040187286e+00
5.960000000000000000e+03 6.821915306010681412e+00
5.970000000000000000e+03 6.818889176638045946e+00
5.980000000000000000e+03 6.847545111494708792e+00
5.990000000000000000e+03 6.814719862130534267e+00
6.000000000000000000e+03 6.804209573037735659e+00
6.010000000000000000e+03 6.817381903223868278e+00
6.020000000000000000e+03 6.821041247399876717e+00
6.030000000000000000e+03 6.814687954985768847e+00
6.040000000000000000e+03 6.801705864504604016e+00
6.050000000000000000e+03 6.828932515805081316e+00
6.060000000000000000e+03 6.797039722770488623e+00
6.070000000000000000e+03 6.786531843683637710e+00
6.080000000000000000e+03 6.820769444350709421e+00
6.090000000000000000e+03 6.802994282018167027e+00
6.100000000000000000e+03 6.802730169303178975e+00
6.110000000000000000e+03 6.796645447811862972e+00
6.120000000000000000e+03 6.797032707401685414e+00
6.130000000000000000e+03 6.808107132190905020e+00
6.140000000000000000e+03 6.790346013327516417e+00
6.150000000000000000e+03 6.821594607173540936e+00
6.160000000000000000e+03 6.801602387963098018e+00
6.170000000000000000e+03 6.771217061442061258e+00
6.180000000000000000e+03 6.785486822689912323e+00
6.190000000000000000e+03 6.785328284736165116e+00
6.200000000000000000e+03 6.805438380194979153e+00
6.210000000000000000e+03 6.768452606289989681e+00
6.220000000000000000e+03 6.777672170987104394e+00
6.230000000000000000e+03 6.791501782371917706e+00
6.240000000000000000e+03 6.812513718897453607e+00
6.250000000000000000e+03 6.793561737343789098e+00
6.260000000000000000e+03 6.767764979833861716e+00
6.270000000000000000e+03 6.771311143497305451e+00
6.280000000000000000e+03 6.770081213234377948e+00
6.290000000000000000e+03 6.754899119111624550e+00
6.300000000000000000e+03 6.755498271554264633e+00
6.310000000000000000e+03 6.760227508328064516e+00
6.320000000000000000e+03 6.768183763935664565e+00
6.330000000000000000e+03 6.758048451444419236e+00
6.340000000000000000e+03 6.756499657971857253e+00
6.350000000000000000e+03 6.755185713738713460e+00
6.360000000000000000e+03 6.760827034915545042e+00
6.370000000000000000e+03 6.723807201464858885e+00
6.380000000000000000e+03 6.749237017425214979e+00
6.390000000000000000e+03 6.754138101952324114e+00
6.400000000000000000e+03 6.737558838086661339e+00
6.410000000000000000e+03 6.726725541995450364e+00
6.420000000000000000e+03 6.750735772616173413e+00
6.430000000000000000e+03 6.744618566542833094e+00
6.440000000000000000e+03 6.735286075715604781e+00
6.450000000000000000e+03 6.705046265034996900e+00
6.460000000000000000e+03 6.732922178248432310e+00
6.470000000000000000e+03 6.738474012188476081e+00
6.480000000000000000e+03 6.722503323453093316e+00
6.490000000000000000e+03 6.723516999842267694e+00
6.500000000000000000e+03 6.719405741074399252e+00
6.510000000000000000e+03 6.716230620940745411e+00
6.520000000000000000e+03 6.733628658704761349e+00
6.530000000000000000e+03 6.731104930848121448e+00
6.540000000000000000e+03 6.714941178303512892e+00
6.550000000000000000e+03 6.737392094868030590e+00
6.560000000000000000e+03 6.714787223893114998e+00
6.570000000000000000e+03 6.701770138697936474e+00
6.580000000000000000e+03 6.722580780190849481e+00
6.590000000000000000e+03 6.705374813655204491e+00
6.600000000000000000e+03 6.698886482740439519e+00
6.610000000000000000e+03 6.704104620925194880e+00
6.620000000000000000e+03 6.695499947237474991e+00
6.630000000000000000e+03 6.686793209766231705e+00
6.640000000000000000e+03 6.708459540970773460e+00
6.650000000000000000e+03 6.693549726466057059e+00
6.660000000000000000e+03 6.686611223431516038e+00
6.670000000000000000e+03 6.708261935720920555e+00
6.680000000000000000e+03 6.700126066018244231e+00
6.690000000000000000e+03 6.667614615119991761e+00
6.700000000000000000e+03 6.678395571334971415e+00
6.710000000000000000e+03 6.690213232362808959e+00
6.720000000000000000e+03 6.670838036457081621e+00
6.730000000000000000e+03 6.670687067198275422e+00
6.740000000000000000e+03 6.691645968141131107e+00
6.750000000000000000e+03 6.663642324458922239e+00
6.760000000000000000e+03 6.676419499368128285e+00
6.770000000000000000e+03 6.663589657536202360e+00
6.780000000000000000e+03 6.670840037920519272e+00
6.790000000000000000e+03 6.669865540117146274e+00
6.800000000000000000e+03 6.689624769695694084e+00
6.810000000000000000e+03 6.659221147239502869e+00
6.820000000000000000e+03 6.669571561536252524e+00
6.830000000000000000e+03 6.652130428170996090e+00
6.840000000000000000e+03 6.651806991704044769e+00
6.850000000000000000e+03 6.679671509483783964e+00
6.860000000000000000e+03 6.664921086982435128e+00
6.870000000000000000e+03 6.636494579424771167e+00
6.880000000000000000e+03 6.661036529986049892e+00
6.890000000000000000e+03 6.651935163887314317e+00
6.900000000000000000e+03 6.637902417529099708e+00
6.910000000000000000e+03 6.633684907474891368e+00
6.920000000000000000e+03 6.626274993855103546e+00
6.930000000000000000e+03 6.646709356499304278e+00
6.940000000000000000e+03 6.666417625861909890e+00
6.950000000000000000e+03 6.639266864794118206e+00
6.960000000000000000e+03 6.666559536391023499e+00
6.970000000000000000e+03 6.647540631523353838e+00
6.980000000000000000e+03 6.637433458702330036e+00
6.990000000000000000e+03 6.635528260095600039e+00
7.000000000000000000e+03 6.627248418487252657e+00
7.010000000000000000e+03 6.638059879116807060e+00
7.020000000000000000e+03 6.608504578470977719e+00
7.030000000000000000e+03 6.620292574591651658e+00
7.040000000000000000e+03 6.621795455073202774e+00
7.050000000000000000e+03 6.593676815259586377e+00
7.060000000000000000e+03 6.630527709396750957e+00
7.070000000000000000e+03 6.596974818180601829e+00
7.080000000000000000e+03 6.628309754670297593e+00
7.090000000000000000e+03 6.609730523830472215e+00
7.100000000000000000e+03 6.617440283044358829e+00
7.110000000000000000e+03 6.614289460950600663e+00
7.120000000000000000e+03 6.621783069298306401e+00
7.130000000000000000e+03 6.613832670454661056e+00
7.140000000000000000e+03 6.595561425039918824e+00
7.150000000000000000e+03 6.600992717644706076e+00
7.160000000000000000e+03 6.608682077577210379e+00
7.170000000000000000e+03 6.588400745518211643e+00
7.180000000000000000e+03 6.591179947982716669e+00
7.190000000000000000e+03 6.598017319623283861e+00
7.200000000000000000e+03 6.603318056605289144e+00
7.210000000000000000e+03 6.603498005836446971e+00
7.220000000000000000e+03 6.586192640835618839e+00
7.230000000000000000e+03 6.587537396956379077e+00
7.240000000000000000e+03 6.581317480308279677e+00
7.250000000000000000e+03 6.596022950862931999e+00
7.260000000000000000e+03 6.590395105583964686e+00
7.270000000000000000e+03 6.620305827472593663e+00
7.280000000000000000e+03 6.580769132053241322e+00
7.290000000000000000e+03 6.579134539702308437e+00
7.300000000000000000e+03 6.565917369609597820e+00
7.310000000000000000e+03 6.599791159360117732e+00
7.320000000000000000e+03 6.579586202022415620e+00
7.330000000000000000e+03 6.575986537242019203e+00
7.340000000000000000e+03 6.585529138251665415e+00
7.350000000000000000e+03 6.557825658101970490e+00
7.360000000000000000e+03 6.553015258044800895e+00
7.370000000000000000e+03 6.559988358650112872e+00
7.380000000000000000e+03 6.572023293730770099e+00
7.390000000000000000e+03 6.558360801681263119e+00
7.400000000000000000e+03 6.566819867252741361e+00
7.410000000000000000e+03 6.590348220446932359e+00
7.420000000000000000e+03 6.551494561827273522e+00
7.430000000000000000e+03 6.550025637045038707e+00
7.440000000000000000e+03 6.561187322211464057e+00
7.450000000000000000e+03 6.544861841339112196e+00
7.460000000000000000e+03 6.579691140946807515e+00
7.470000000000000000e+03 6.547909748180139822e+00
7.480000000000000000e+03 6.538636333839126458e+00
7.490000000000000000e+03 6.568555962249177149e+00
7.500000000000000000e+03 6.525459314308481140e+00
7.510000000000000000e+03 6.540623121994922684e+00
7.520000000000000000e+03 6.537166562156493832e+00
7.530000000000000000e+03 6.544557876050050460e+00
7.540000000000000000e+03 6.523902081604331826e+00
7.550000000000000000e+03 6.542104653762522481e+00
7.560000000000000000e+03 6.531494428085453663e+00
7.570000000000000000e+03 6.543031133098130780e+00
7.580000000000000000e+03 6.520372010834042165e+00
7.590000000000000000e+03 6.523467030715345061e+00
7.600000000000000000e+03 6.541653027692373890e+00
7.610000000000000000e+03 6.516349770466184133e+00
7.620000000000000000e+03 6.507801069636570901e+00
7.630000000000000000e+03 6.527947425892372202e+00
7.640000000000000000e+03 6.518277806034399546e+00
7.650000000000000000e+03 6.504936691081663724e+00
7.660000000000000000e+03 6.509062098666510643e+00
7.670000000000000000e+03 6.509531515348582431e+00
7.680000000000000000e+03 6.507585940590406182e+00
7.690000000000000000e+03 6.519543244914819624e+00
7.700000000000000000e+03 6.508351462807438814e+00
7.710000000000000000e+03 6.499762310670663901e+00
7.720000000000000000e+03 6.497988756502943275e+00
7.730000000000000000e+03 6.506828535964010563e+00
7.740000000000000000e+03 6.510842010845106387e+00
7.750000000000000000e+03 6.499296883921488188e+00
7.760000000000000000e+03 6.482529269504340164e+00
7.770000000000000000e+03 6.489841739741021520e+00
7.780000000000000000e+03 6.505365064904931494e+00
7.790000000000000000e+03 6.539774756796208344e+00
7.800000000000000000e+03 6.495056620080141840e+00
7.810000000000000000e+03 6.504658130338452082e+00
7.820000000000000000e+03 6.489852613941520687e+00
7.830000000000000000e+03 6.505632454388412533e+00
7.840000000000000000e+03 6.472011167971638557e+00
7.850000000000000000e+03 6.486159334223570383e+00
7.860000000000000000e+03 6.479010805992680311e+00
7.870000000000000000e+03 6.515490340709808592e+00
7.880000000000000000e+03 6.490311958797494007e+00
7.890000000000000000e+03 6.488881505384265225e+00
7.900000000000000000e+03 6.467308879044118441e+00
7.910000000000000000e+03 6.472698683475874404e+00
7.920000000000000000e+03 6.460353248315263919e+00
7.930000000000000000e+03 6.478517391467953246e+00
7.940000000000000000e+03 6.467102725608603109e+00
7.950000000000000000e+03 6.492276224386210437e+00
7.960000000000000000e+03 6.513364989959616658e+00
7.970000000000000000e+03 6.464403544302734339e+00
7.980000000000000000e+03 6.475438000803196203e+00
7.990000000000000000e+03 6.459907126689145684e+00
8.000000000000000000e+03 6.475313109850787008e+00
8.010000000000000000e+03 6.467784864878361795e+00
8.020000000000000000e+03 6.489170149073979488e+00
8.030000000000000000e+03 6.426475492037284631e+00
8.040000000000000000e+03 6.452864893365678256e+00
8.050000000000000000e+03 6.495472431576859940e+00
8.060000000000000000e+03 6.469404251995110933e+00
8.070000000000000000e+03 6.473657193370327967e+00
8.080000000000000000e+03 6.472030029208347912e+00
8.090000000000000000e+03 6.452423870431245767e+00
8.100000000000000000e+03 6.450660955585560075e+00
8.110000000000000000e+03 6.470428396484517286e+00
8.120000000000000000e+03 6.455581899309419391e+00
8.130000000000000000e+03 6.458425344816669522e+00
8.140000000000000000e+03 6.466447650831734784e+00
8.150000000000000000e+03 6.455458101524407688e+00
8.160000000000000000e+03 6.442021235897920306e+00
8.170000000000000000e+03 6.434617962170854355e+00
8.180000000000000000e+03 6.419175520389846845e+00
8.190000000000000000e+03 6.416212420878379064e+00
8.200000000000000000e+03 6.434262544928541772e+00
8.210000000000000000e+03 6.453862404429051125e+00
8.220000000000000000e+03 6.446630724570363569e+00
8.230000000000000000e+03 6.430330895531379376e+00
8.240000000000000000e+03 6.405345722668238650e+00
8.250000000000000000e+03 6.415047610575252968e+00
8.260000000000000000e+03 6.422838421878187987e+00
8.270000000000000000e+03 6.423799620832168600e+00
8.280000000000000000e+03 6.432439796708652402e+00
8.290000000000000000e+03 6.431060829753991293e+00
8.300000000000000000e+03 6.433510145745490405e+00
8.310000000000000000e+03 6.413661930339753070e+00
8.320000000000000000e+03 6.443503830034247315e+00
8.330000000000000000e+03 6.410160118162300691e+00
8.340000000000000000e+03 6.424016071190214561e+00
8.350000000000000000e+03 6.402179001369469269e+00
8.360000000000000000e+03 6.427027211080769575e+00
8.370000000000000000e+03 6.419706475033414073e+00
8.380000000000000000e+03 6.431097902625515061e+00
8.390000000000000000e+03 6.394254143640742072e+00
8.400000000000000000e+03 6.408532903545871129e+00
8.410000000000000000e+03 6.417267643251834741e+00
8.420000000000000000e+03 6.404381754069277122e+00
8.430000000000000000e+03 6.397910146441833312e+00
8.440000000000000000e+03 6.393480031568293143e+00
8.450000000000000000e+03 6.421587489762315748e+00
8.460000000000000000e+03 6.394091572964609504e+00
8.470000000000000000e+03 6.398221376749062550e+00
8.480000000000000000e+03 6.388289717437368509e+00
8.490000000000000000e+03 6.435209885429631349e+00
8.500000000000000000e+03 6.404144983331443441e+00
8.510000000000000000e+03 6.401324206687323937e+00
8.520000000000000000e+03 6.383768371949987142e+00
8.530000000000000000e+03 6.401595048027917123e+00
8.540000000000000000e+03 6.387636712509259240e+00
8.550000000000000000e+03 6.393495842887330305e+00
8.560000000000000000e+03 6.394170025017937853e+00
8.570000000000000000e+03 6.372006480163995512e+00
8.580000000000000000e+03 6.396255065069080814e+00
8.590000000000000000e+03 6.378378178731484383e+00
8.600000000000000000e+03 6.371852621401205674e+00
8.610000000000000000e+03 6.397953075660184119e+00
8.620000000000000000e+03 6.379933262299574359e+00
8.630000000000000000e+03 6.369843735148067232e+00
8.640000000000000000e+03 6.372139382408226638e+00
8.650000000000000000e+03 6.347240370991825031e+00
8.660000000000000000e+03 6.370690478595885331e+00
8.670000000000000000e+03 6.361903182481754904e+00
8.680000000000000000e+03 6.373378173372446831e+00
8.690000000000000000e+03 6.376006402255377736e+00
8.700000000000000000e+03 6.373477230336296984e+00
8.710000000000000000e+03 6.358614939415179634e+00
8.720000000000000000e+03 6.371530523712462646e+00
8.730000000000000000e+03 6.366981999176064555e+00
8.740000000000000000e+03 6.395827137035968057e+00
8.750000000000000000e+03 6.354960340950885467e+00
8.760000000000000000e+03 6.358835708283506527e+00
8.770000000000000000e+03 6.369455656690674594e+00
8.780000000000000000e+03 6.369833853814030888e+00
8.790000000000000000e+03 6.374124504259450319e+00
8.800000000000000000e+03 6.357279664308045142e+00
8.810000000000000000e+03 6.354141218624331344e+00
8.820000000000000000e+03 6.341500019518930387e+00
8.830000000000000000e+03 6.327084754874185535e+00
8.840000000000000000e+03 6.338529195488535883e+00
8.850000000000000000e+03 6.337467182984867442e+00
8.860000000000000000e+03 6.336149727198570503e+00
8.870000000000000000e+03 6.350217331899241202e+00
8.880000000000000000e+03 6.343195548045337695e+00
8.890000000000000000e+03 6.364080014802961038e+00
8.900000000000000000e+03 6.340259211683532570e+00
8.910000000000000000e+03 6.372372253981287038e+00
8.920000000000000000e+03 6.341453399614509934e+00
8.930000000000000000e+03 6.333246565107296000e+00
8.940000000000000000e+03 6.327244224005807105e+00
8.950000000000000000e+03 6.347773436418289172e+00
8.960000000000000000e+03 6.322151284396235305e+00
8.970000000000000000e+03 6.338413342754894764e+00
8.980000000000000000e+03 6.361034579790693755e+00
8.990000000000000000e+03 6.322984505487944773e+00
9.000000000000000000e+03 6.356041636844950382e+00
9.010000000000000000e+03 6.325541706032445255e+00
9.020000000000000000e+03 6.318587587648303305e+00
9.030000000000000000e+03 6.308770012533736704e+00
9.040000000000000000e+03 6.316067735498432256e+00
9.050000000000000000e+03 6.318431220611617327e+00
9.060000000000000000e+03 6.321060268458169595e+00
9.070000000000000000e+03 6.327746118576669687e+00
9.080000000000000000e+03 6.319998036637786143e+00
9.090000000000000000e+03 6.301096369696711719e+00
9.100000000000000000e+03 6.329600221083495626e+00
9.110000000000000000e+03 6.309137336294293519e+00
9.120000000000000000e+03 6.309699013086296659e+00
9.130000000000000000e+03 6.319378117736101252e+00
9.140000000000000000e+03 6.305506089399726122e+00
9.150000000000000000e+03 6.332927021578925952e+00
9.160000000000000000e+03 6.318633168816679913e+00
9.170000000000000000e+03 6.309332628943908006e+00
9.180000000000000000e+03 6.289375780725909415e+00
9.190000000000000000e+03 6.290743661169709178e+00
9.200000000000000000e+03 6.302973139554794102e+00
9.210000000000000000e+03 6.306074441331876557e+00
9.220000000000000000e+03 6.291963010297280334e+00
9.230000000000000000e+03 6.336593424644510364e+00
9.240000000000000000e+03 6.294517965730055842e+00
9.250000000000000000e+03 6.294715832999364657e+00
9.260000000000000000e+03 6.331999019138359053e+00
9.270000000000000000e+03 6.292661407182911226e+00
9.280000000000000000e+03 6.289811557682180698e+00
9.290000000000000000e+03 6.298859314360766071e+00
9.300000000000000000e+03 6.298908974771816993e+00
9.310000000000000000e+03 6.286802049125040703e+00
9.320000000000000000e+03 6.288638803177216019e+00
9.330000000000000000e+03 6.303851255337015402e+00
9.340000000000000000e+03 6.281727938712093895e+00
9.350000000000000000e+03 6.297330248257211771e+00
9.360000000000000000e+03 6.295639030375014045e+00
9.370000000000000000e+03 6.280889851887467401e+00
9.380000000000000000e+03 6.271025121381515355e+00
9.390000000000000000e+03 6.265976893562891448e+00
9.400000000000000000e+03 6.292942684031987532e+00
9.410000000000000000e+03 6.276669478507820976e+00
9.420000000000000000e+03 6.283382528232205999e+00
9.430000000000000000e+03 6.296404269587064562e+00
9.440000000000000000e+03 6.300070129488608117e+00
9.450000000000000000e+03 6.269617040884990722e+00
9.460000000000000000e+03 6.260590697380475689e+00
9.470000000000000000e+03 6.269456410184156780e+00
9.480000000000000000e+03 6.269718649847231262e+00
9.490000000000000000e+03 6.261291984345756845e+00
9.500000000000000000e+03 6.267951210070653367e+00
9.510000000000000000e+03 6.268902385224905949e+00
9.520000000000000000e+03 6.252161796541013672e+00
9.530000000000000000e+03 6.264258942125088936e+00
9.540000000000000000e+03 6.263135305985652046e+00
9.550000000000000000e+03 6.258008175194467171e+00
9.560000000000000000e+03 6.248613432620253150e+00
9.570000000000000000e+03 6.255678877547515171e+00
9.580000000000000000e+03 6.259185449907830545e+00
9.590000000000000000e+03 6.266369249847909551e+00
9.600000000000000000e+03 6.253688791796299995e+00
9.610000000000000000e+03 6.259251575519594546e+00
9.620000000000000000e+03 6.249121642380593755e+00
9.630000000000000000e+03 6.230514363567356106e+00
9.640000000000000000e+03 6.268945589370690463e+00
9.650000000000000000e+03 6.259037959851443844e+00
9.660000000000000000e+03 6.256274926195973585e+00
9.670000000000000000e+03 6.281787754402198942e+00
9.680000000000000000e+03 6.251882651020323145e+00
9.690000000000000000e+03 6.243121214584896883e+00
9.700000000000000000e+03 6.231748252240046249e+00
9.710000000000000000e+03 6.292326465224981291e+00
9.720000000000000000e+03 6.231365347419261624e+00
9.730000000000000000e+03 6.240480421107855058e+00
9.740000000000000000e+03 6.254175241131107121e+00
9.750000000000000000e+03 6.251544303838958427e+00
9.760000000000000000e+03 6.232042684230139962e+00
9.770000000000000000e+03 6.248751401158981089e+00
9.780000000000000000e+03 6.222858241287688941e+00
9.790000000000000000e+03 6.245646371857353607e+00
9.800000000000000000e+03 6.248156466391956876e+00
9.810000000000000000e+03 6.215001188785994835e+00
9.820000000000000000e+03 6.231614192317631584e+00
9.830000000000000000e+03 6.220489412047144562e+00
9.840000000000000000e+03 6.235390028390552786e+00
9.850000000000000000e+03 6.239491287427117783e+00
9.860000000000000000e+03 6.233536054337269761e+00
9.870000000000000000e+03 6.221888684612650877e+00
9.880000000000000000e+03 6.225968508465827611e+00
9.890000000000000000e+03 6.207148633054635489e+00
9.900000000000000000e+03 6.208423417566420355e+00
9.910000000000000000e+03 6.226640918577708739e+00
9.920000000000000000e+03 6.199431965555928237e+00
9.930000000000000000e+03 6.213230770121387359e+00
9.940000000000000000e+03 6.216902108459797738e+00
9.950000000000000000e+03 6.204797476046256755e+00
9.960000000000000000e+03 6.240386282873252810e+00
9.970000000000000000e+03 6.236648947960567568e+00
9.980000000000000000e+03 6.213905479436667711e+00
9.990000000000000000e+03 6.214651933223859004e+00
1.000000000000000000e+04 6.226227984662317638e+00
1.001000000000000000e+04 6.207527500910531515e+00
1.002000000000000000e+04 6.201577865646906496e+00
1.003000000000000000e+04 6.201410551509159319e+00
1.004000000000000000e+04 6.204313303707078120e+00
1.005000000000000000e+04 6.210979571889738260e+00
1.006000000000000000e+04 6.222187568174470051e+00


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_May20_2022_hist_high_ep_1pd_Ns30_val.dat <==
0.000000000000000000e+00 1.285261023464689174e+02
1.000000000000000000e+01 6.794615285282898753e+01
2.000000000000000000e+01 5.348013421691624103e+01
3.000000000000000000e+01 4.459888640925143477e+01
4.000000000000000000e+01 3.862253007121054083e+01
5.000000000000000000e+01 3.484086661275986074e+01
6.000000000000000000e+01 3.198106300786891154e+01
7.000000000000000000e+01 2.953182869803358557e+01
8.000000000000000000e+01 2.741965914302238971e+01
9.000000000000000000e+01 2.567538158872351772e+01
1.000000000000000000e+02 2.421050640952123345e+01
1.100000000000000000e+02 2.302481332842014083e+01
1.200000000000000000e+02 2.202818296470597303e+01
1.300000000000000000e+02 2.106203851845149444e+01
1.400000000000000000e+02 2.022316668940019468e+01
1.500000000000000000e+02 1.951111931323953286e+01
1.600000000000000000e+02 1.882423942012249540e+01
1.700000000000000000e+02 1.826147768891697609e+01
1.800000000000000000e+02 1.783884941188314954e+01
1.900000000000000000e+02 1.715941686533091826e+01
2.000000000000000000e+02 1.671245135440751284e+01
2.100000000000000000e+02 1.632718111805337813e+01
2.200000000000000000e+02 1.589248103252417366e+01
2.300000000000000000e+02 1.566931703482607574e+01
2.400000000000000000e+02 1.520625911136954755e+01
2.500000000000000000e+02 1.498977668784185724e+01
2.600000000000000000e+02 1.472666714982710801e+01
2.700000000000000000e+02 1.447783308222732401e+01
2.800000000000000000e+02 1.421115278235092028e+01
2.900000000000000000e+02 1.402832707671478119e+01
3.000000000000000000e+02 1.384691024083616462e+01
3.100000000000000000e+02 1.365891796735973074e+01
3.200000000000000000e+02 1.350238920192112779e+01
3.300000000000000000e+02 1.343833856849295572e+01
3.400000000000000000e+02 1.323564147293947002e+01
3.500000000000000000e+02 1.312945074276302826e+01
3.600000000000000000e+02 1.298533213699240818e+01
3.700000000000000000e+02 1.303161532761288122e+01
3.800000000000000000e+02 1.271838408372588347e+01
3.900000000000000000e+02 1.266345943871794866e+01
4.000000000000000000e+02 1.258029629939091443e+01
4.100000000000000000e+02 1.244596904165128493e+01
4.200000000000000000e+02 1.236779760517364934e+01
4.300000000000000000e+02 1.226974701835906778e+01
4.400000000000000000e+02 1.219828248988868857e+01
4.500000000000000000e+02 1.212073811615731422e+01
4.600000000000000000e+02 1.214522101209431248e+01
4.700000000000000000e+02 1.201509797486908226e+01
4.800000000000000000e+02 1.190166298922884458e+01
4.900000000000000000e+02 1.183097049243927223e+01
5.000000000000000000e+02 1.180888577831098019e+01
5.100000000000000000e+02 1.169966871004494280e+01
5.200000000000000000e+02 1.166937776581966091e+01
5.300000000000000000e+02 1.161979378233302818e+01
5.400000000000000000e+02 1.153280538184816173e+01
5.500000000000000000e+02 1.149366851329699202e+01
5.600000000000000000e+02 1.142704653784717017e+01
5.700000000000000000e+02 1.136648676963884874e+01
5.800000000000000000e+02 1.131788464950288819e+01
5.900000000000000000e+02 1.128464885876927326e+01
6.000000000000000000e+02 1.125352795702272957e+01
6.100000000000000000e+02 1.117114152968137297e+01
6.200000000000000000e+02 1.115877318499397752e+01
6.300000000000000000e+02 1.106702946753787131e+01
6.400000000000000000e+02 1.100977307438323471e+01
6.500000000000000000e+02 1.097046441485222878e+01
6.600000000000000000e+02 1.092962886421011959e+01
6.700000000000000000e+02 1.090244172071709805e+01
6.800000000000000000e+02 1.089529699655160400e+01
6.900000000000000000e+02 1.083465564189365260e+01
7.000000000000000000e+02 1.083357328491522686e+01
7.100000000000000000e+02 1.073392402334602203e+01
7.200000000000000000e+02 1.076181374731211093e+01
7.300000000000000000e+02 1.064552604296496519e+01
7.400000000000000000e+02 1.061201707080398293e+01
7.500000000000000000e+02 1.056773255885797269e+01
7.600000000000000000e+02 1.054698965504808861e+01
7.700000000000000000e+02 1.057651614600105816e+01
7.800000000000000000e+02 1.055862590461715023e+01
7.900000000000000000e+02 1.046026540795142346e+01
8.000000000000000000e+02 1.047908480076951854e+01
8.100000000000000000e+02 1.038874733387005556e+01
8.200000000000000000e+02 1.034560522861696619e+01
8.300000000000000000e+02 1.034156209158658157e+01
8.400000000000000000e+02 1.028404981527352113e+01
8.500000000000000000e+02 1.023826113003555349e+01
8.600000000000000000e+02 1.029432250644495817e+01
8.700000000000000000e+02 1.020389590191650520e+01
8.800000000000000000e+02 1.016432671639672591e+01
8.900000000000000000e+02 1.021092928103150399e+01
9.000000000000000000e+02 1.017355421887237732e+01
9.100000000000000000e+02 1.011794949169563296e+01
9.200000000000000000e+02 1.004616153728879624e+01
9.300000000000000000e+02 1.003443625166216613e+01
9.400000000000000000e+02 1.000208985425729580e+01
9.500000000000000000e+02 9.999589911635322181e+00
9.600000000000000000e+02 9.943847164731911548e+00
9.700000000000000000e+02 9.920664219307399279e+00
9.800000000000000000e+02 9.891589944783508059e+00
9.900000000000000000e+02 9.910268648357480004e+00
1.000000000000000000e+03 9.935383889278952552e+00
1.010000000000000000e+03 9.862428026214722365e+00
1.020000000000000000e+03 9.825435591886625630e+00
1.030000000000000000e+03 9.760785128798113774e+00
1.040000000000000000e+03 9.763843978216623753e+00
1.050000000000000000e+03 9.798730604520207166e+00
1.060000000000000000e+03 9.740258461031478632e+00
1.070000000000000000e+03 9.683183262023780102e+00
1.080000000000000000e+03 9.684097972451489511e+00
1.090000000000000000e+03 9.662978115318740180e+00
1.100000000000000000e+03 9.680009468641458170e+00
1.110000000000000000e+03 9.593523749749708784e+00
1.120000000000000000e+03 9.586300818934970991e+00
1.130000000000000000e+03 9.594146024501249315e+00
1.140000000000000000e+03 9.543626298083998094e+00
1.150000000000000000e+03 9.520388358393207184e+00
1.160000000000000000e+03 9.557135779056212144e+00
1.170000000000000000e+03 9.475426060903252790e+00
1.180000000000000000e+03 9.532835581485333165e+00
1.190000000000000000e+03 9.492188303755110468e+00
1.200000000000000000e+03 9.393676871232734982e+00
1.210000000000000000e+03 9.445461527592936335e+00
1.220000000000000000e+03 9.390020519230109386e+00
1.230000000000000000e+03 9.345235955212354284e+00
1.240000000000000000e+03 9.369451483077865461e+00
1.250000000000000000e+03 9.343924734465671733e+00
1.260000000000000000e+03 9.373813401468309436e+00
1.270000000000000000e+03 9.297629548555264023e+00
1.280000000000000000e+03 9.316110205595089511e+00
1.290000000000000000e+03 9.291675607537271731e+00
1.300000000000000000e+03 9.271869272938069173e+00
1.310000000000000000e+03 9.315953785527385733e+00
1.320000000000000000e+03 9.224501648547876798e+00
1.330000000000000000e+03 9.217577222806351500e+00
1.340000000000000000e+03 9.244052521434685588e+00
1.350000000000000000e+03 9.181794139923290743e+00
1.360000000000000000e+03 9.172802853807784373e+00
1.370000000000000000e+03 9.148621802424070637e+00
1.380000000000000000e+03 9.110224636754512773e+00
1.390000000000000000e+03 9.155129634287296980e+00
1.400000000000000000e+03 9.147668143220768044e+00
1.410000000000000000e+03 9.087919378245400637e+00
1.420000000000000000e+03 9.105433977437893844e+00
1.430000000000000000e+03 9.117696687393191723e+00
1.440000000000000000e+03 9.023029955623449894e+00
1.450000000000000000e+03 9.016169962948859862e+00
1.460000000000000000e+03 9.034312643009462462e+00
1.470000000000000000e+03 9.001126112952174907e+00
1.480000000000000000e+03 9.020756416492110574e+00
1.490000000000000000e+03 8.989842935278488767e+00
1.500000000000000000e+03 8.996577989843903111e+00
1.510000000000000000e+03 8.972989559002984450e+00
1.520000000000000000e+03 9.039442735223166991e+00
1.530000000000000000e+03 8.971121763514346981e+00
1.540000000000000000e+03 8.929294474071705068e+00
1.550000000000000000e+03 8.939446937470547638e+00
1.560000000000000000e+03 8.893191324193521652e+00
1.570000000000000000e+03 8.882711579379430233e+00
1.580000000000000000e+03 8.882139960523044664e+00
1.590000000000000000e+03 8.861777328059499581e+00
1.600000000000000000e+03 8.817657043944775452e+00
1.610000000000000000e+03 8.861185847505030466e+00
1.620000000000000000e+03 8.832592291307951982e+00
1.630000000000000000e+03 8.826631943018782067e+00
1.640000000000000000e+03 8.782749034500948682e+00
1.650000000000000000e+03 8.797541049385618095e+00
1.660000000000000000e+03 8.771253658803301434e+00
1.670000000000000000e+03 8.778270283763463411e+00
1.680000000000000000e+03 8.798088681123756416e+00
1.690000000000000000e+03 8.717647797294622691e+00
1.700000000000000000e+03 8.758352162649117645e+00
1.710000000000000000e+03 8.723177971550267529e+00
1.720000000000000000e+03 8.766606294644066821e+00
1.730000000000000000e+03 8.687189988567128651e+00
1.740000000000000000e+03 8.679892742707270514e+00
1.750000000000000000e+03 8.679729252121676453e+00
1.760000000000000000e+03 8.655050807475394237e+00
1.770000000000000000e+03 8.632632209655842104e+00
1.780000000000000000e+03 8.661837430553626760e+00
1.790000000000000000e+03 8.615572434777984512e+00
1.800000000000000000e+03 8.637038523026408399e+00
1.810000000000000000e+03 8.630553296012516640e+00
1.820000000000000000e+03 8.584685382710143031e+00
1.830000000000000000e+03 8.571696222758591333e+00
1.840000000000000000e+03 8.557941197738234251e+00
1.850000000000000000e+03 8.576008853566168710e+00
1.860000000000000000e+03 8.612583234188237569e+00
1.870000000000000000e+03 8.546876338979556564e+00
1.880000000000000000e+03 8.597539114944916960e+00
1.890000000000000000e+03 8.525362659246800590e+00
1.900000000000000000e+03 8.569479666262607154e+00
1.910000000000000000e+03 8.542295801827396673e+00
1.920000000000000000e+03 8.512187074799678399e+00
1.930000000000000000e+03 8.480281172355491393e+00
1.940000000000000000e+03 8.589941006014907288e+00
1.950000000000000000e+03 8.490047237772554212e+00
1.960000000000000000e+03 8.478094259642944053e+00
1.970000000000000000e+03 8.459167238917585152e+00
1.980000000000000000e+03 8.419444566832472887e+00
1.990000000000000000e+03 8.481841943895823022e+00
2.000000000000000000e+03 8.456126810037879693e+00
2.010000000000000000e+03 8.401234545132293619e+00
2.020000000000000000e+03 8.488890175322767462e+00
2.030000000000000000e+03 8.410698716829264399e+00
2.040000000000000000e+03 8.450859739368098644e+00
2.050000000000000000e+03 8.422233729604856833e+00
2.060000000000000000e+03 8.376198753993737256e+00
2.070000000000000000e+03 8.416166787993232035e+00
2.080000000000000000e+03 8.374731714307097619e+00
2.090000000000000000e+03 8.408531361551975891e+00
2.100000000000000000e+03 8.326993081643474071e+00
2.110000000000000000e+03 8.351056846391369248e+00
2.120000000000000000e+03 8.351329090079062212e+00
2.130000000000000000e+03 8.333499855920848631e+00
2.140000000000000000e+03 8.294787817891887016e+00
2.150000000000000000e+03 8.358225862896700775e+00
2.160000000000000000e+03 8.355449574837745530e+00
2.170000000000000000e+03 8.293044648292580590e+00
2.180000000000000000e+03 8.273658814320375754e+00
2.190000000000000000e+03 8.319670603173690893e+00
2.200000000000000000e+03 8.245779634146327197e+00
2.210000000000000000e+03 8.280022756941477269e+00
2.220000000000000000e+03 8.267136318442732446e+00
2.230000000000000000e+03 8.232455006235229078e+00
2.240000000000000000e+03 8.221192435767330053e+00
2.250000000000000000e+03 8.218982997826110193e+00
2.260000000000000000e+03 8.268607223558298358e+00
2.270000000000000000e+03 8.235316763774605420e+00
2.280000000000000000e+03 8.190005785296101237e+00
2.290000000000000000e+03 8.229214928079077396e+00
2.300000000000000000e+03 8.199723997355794936e+00
2.310000000000000000e+03 8.185573205561922805e+00
2.320000000000000000e+03 8.173956232195022764e+00
2.330000000000000000e+03 8.249098295005586223e+00
2.340000000000000000e+03 8.194954543392032775e+00
2.350000000000000000e+03 8.172120070566382566e+00
2.360000000000000000e+03 8.170050510357746987e+00
2.370000000000000000e+03 8.143434241168426624e+00
2.380000000000000000e+03 8.128781421734979418e+00
2.390000000000000000e+03 8.126194792710917270e+00
2.400000000000000000e+03 8.165201120510070965e+00
2.410000000000000000e+03 8.173933831081724222e+00
2.420000000000000000e+03 8.150790554155765477e+00
2.430000000000000000e+03 8.084955688430625287e+00
2.440000000000000000e+03 8.083121490324375102e+00
2.450000000000000000e+03 8.118398008872732774e+00
2.460000000000000000e+03 8.067628633923499493e+00
2.470000000000000000e+03 8.065931905695970627e+00
2.480000000000000000e+03 8.233478533536541022e+00
2.490000000000000000e+03 8.240624851867650591e+00
2.500000000000000000e+03 8.101635953741263663e+00
2.510000000000000000e+03 8.078858805222836281e+00
2.520000000000000000e+03 8.070887734369794231e+00
2.530000000000000000e+03 8.007816310974702034e+00
2.540000000000000000e+03 8.026112854229507931e+00
2.550000000000000000e+03 8.076880589747204908e+00
2.560000000000000000e+03 8.014287111939379926e+00
2.570000000000000000e+03 8.025609510810971514e+00
2.580000000000000000e+03 8.032969249953788804e+00
2.590000000000000000e+03 7.992573867661737275e+00
2.600000000000000000e+03 8.040395791100028333e+00
2.610000000000000000e+03 8.000041484725201713e+00
2.620000000000000000e+03 7.993231294101033946e+00
2.630000000000000000e+03 7.982530354658045724e+00
2.640000000000000000e+03 7.995587562599224540e+00
2.650000000000000000e+03 8.030214473002690312e+00
2.660000000000000000e+03 8.003747062533625112e+00
2.670000000000000000e+03 7.964822437057678783e+00
2.680000000000000000e+03 7.917702322694430528e+00
2.690000000000000000e+03 7.930455243006426791e+00
2.700000000000000000e+03 7.923255935481361867e+00
2.710000000000000000e+03 7.945913586530460648e+00
2.720000000000000000e+03 7.925876306647201552e+00
2.730000000000000000e+03 7.977495488255491374e+00
2.740000000000000000e+03 7.970740454917485174e+00
2.750000000000000000e+03 7.919554601918812331e+00
2.760000000000000000e+03 7.913636146200010657e+00
2.770000000000000000e+03 7.916367883230698510e+00
2.780000000000000000e+03 8.026309620128298405e+00
2.790000000000000000e+03 7.904162466811889054e+00
2.800000000000000000e+03 7.869549999822545772e+00
2.810000000000000000e+03 7.894481237858038014e+00
2.820000000000000000e+03 7.954690415684006588e+00
2.830000000000000000e+03 7.863858045940251174e+00
2.840000000000000000e+03 7.928015381352567559e+00
2.850000000000000000e+03 7.967311594674257869e+00
2.860000000000000000e+03 7.844633622570482245e+00
2.870000000000000000e+03 8.014703589828664931e+00
2.880000000000000000e+03 7.831704179969314339e+00
2.890000000000000000e+03 7.817477906296230294e+00
2.900000000000000000e+03 7.851765340585711073e+00
2.910000000000000000e+03 7.841507670959133591e+00
2.920000000000000000e+03 7.869565753904677941e+00
2.930000000000000000e+03 7.833743821880168490e+00
2.940000000000000000e+03 7.797471874072591014e+00
2.950000000000000000e+03 7.796333125975418277e+00
2.960000000000000000e+03 7.818070767765226137e+00
2.970000000000000000e+03 7.787503713052761789e+00
2.980000000000000000e+03 7.777154909654913517e+00
2.990000000000000000e+03 7.782244637892328676e+00
3.000000000000000000e+03 7.850318620374987511e+00
3.010000000000000000e+03 7.840527849139048655e+00
3.020000000000000000e+03 7.765499490072886424e+00
3.030000000000000000e+03 7.754807980470235229e+00
3.040000000000000000e+03 7.744055652513012866e+00
3.050000000000000000e+03 7.755865277163455751e+00
3.060000000000000000e+03 7.745725622004496991e+00
3.070000000000000000e+03 7.839971719029079189e+00
3.080000000000000000e+03 7.782384337813528674e+00
3.090000000000000000e+03 7.749710323703612680e+00
3.100000000000000000e+03 7.752279623147551924e+00
3.110000000000000000e+03 7.794339732944580490e+00
3.120000000000000000e+03 7.908880587724087086e+00
3.130000000000000000e+03 7.814953716236204606e+00
3.140000000000000000e+03 7.696994779632848172e+00
3.150000000000000000e+03 7.684633542458922051e+00
3.160000000000000000e+03 7.732449501876637932e+00
3.170000000000000000e+03 7.762607778885172394e+00
3.180000000000000000e+03 7.787515714332560179e+00
3.190000000000000000e+03 7.677388806694640522e+00
3.200000000000000000e+03 7.703589001777079837e+00
3.210000000000000000e+03 7.742166805913312189e+00
3.220000000000000000e+03 7.695878092317757435e+00
3.230000000000000000e+03 7.697790438211164599e+00
3.240000000000000000e+03 7.734799891659361215e+00
3.250000000000000000e+03 7.660149278107485138e+00
3.260000000000000000e+03 7.656588550789704684e+00
3.270000000000000000e+03 7.704333475582330948e+00
3.280000000000000000e+03 7.723030417007398896e+00
3.290000000000000000e+03 7.778427163519858745e+00
3.300000000000000000e+03 7.755343902065635397e+00
3.310000000000000000e+03 7.620310607747227571e+00
3.320000000000000000e+03 7.665274396888205999e+00
3.330000000000000000e+03 7.725782889289694033e+00
3.340000000000000000e+03 7.636359086799092033e+00
3.350000000000000000e+03 7.654570726234730671e+00
3.360000000000000000e+03 7.633352488975421402e+00
3.370000000000000000e+03 7.637682513914126226e+00
3.380000000000000000e+03 7.601816672989182955e+00
3.390000000000000000e+03 7.597185276212088390e+00
3.400000000000000000e+03 7.785702086672843691e+00
3.410000000000000000e+03 7.572788018800311605e+00
3.420000000000000000e+03 7.662612451222932108e+00
3.430000000000000000e+03 7.612339452795052530e+00
3.440000000000000000e+03 7.570535473448118502e+00
3.450000000000000000e+03 7.669146454627743914e+00
3.460000000000000000e+03 7.609135367440840625e+00
3.470000000000000000e+03 7.775557431173568901e+00
3.480000000000000000e+03 7.552876804805203292e+00
3.490000000000000000e+03 7.617392324970503559e+00
3.500000000000000000e+03 7.573594459589850558e+00
3.510000000000000000e+03 7.589596464062149828e+00
3.520000000000000000e+03 7.657990923322477883e+00
3.530000000000000000e+03 7.589671605661677312e+00
3.540000000000000000e+03 7.580337799114340136e+00
3.550000000000000000e+03 7.609488547102645661e+00
3.560000000000000000e+03 7.509101177530155269e+00
3.570000000000000000e+03 7.567755520265038172e+00
3.580000000000000000e+03 7.559409779109484084e+00
3.590000000000000000e+03 7.530834139030671892e+00
3.600000000000000000e+03 7.539874824678866716e+00
3.610000000000000000e+03 7.525501890966309837e+00
3.620000000000000000e+03 7.520200609412659887e+00
3.630000000000000000e+03 7.508514911292092364e+00
3.640000000000000000e+03 7.543493172635968413e+00
3.650000000000000000e+03 7.586287485489855875e+00
3.660000000000000000e+03 7.516202083646169818e+00
3.670000000000000000e+03 7.723935258195962383e+00
3.680000000000000000e+03 7.563546604844340493e+00
3.690000000000000000e+03 7.486086082377337192e+00
3.700000000000000000e+03 7.521438982838230203e+00
3.710000000000000000e+03 7.504054435922951072e+00
3.720000000000000000e+03 7.521396633479398908e+00
3.730000000000000000e+03 7.487100825551413763e+00
3.740000000000000000e+03 7.512465988818471274e+00
3.750000000000000000e+03 7.465685099842462868e+00
3.760000000000000000e+03 7.481434031225178138e+00
3.770000000000000000e+03 7.438924701057795907e+00
3.780000000000000000e+03 7.542335297958197238e+00
3.790000000000000000e+03 7.553953527637371046e+00
3.800000000000000000e+03 7.466198345665376657e+00
3.810000000000000000e+03 7.494392333129557215e+00
3.820000000000000000e+03 7.513873175672959981e+00
3.830000000000000000e+03 7.495528604852503385e+00
3.840000000000000000e+03 7.466866355450994419e+00
3.850000000000000000e+03 7.556754459678254321e+00
3.860000000000000000e+03 7.466938389647722829e+00
3.870000000000000000e+03 7.514293021261215344e+00
3.880000000000000000e+03 7.532263976411844197e+00
3.890000000000000000e+03 7.466589451572255953e+00
3.900000000000000000e+03 7.458515896685044666e+00
3.910000000000000000e+03 7.504177455975536759e+00
3.920000000000000000e+03 7.485637391089612791e+00
3.930000000000000000e+03 7.399341822041610506e+00
3.940000000000000000e+03 7.473076369365114324e+00
3.950000000000000000e+03 7.446913972241182123e+00
3.960000000000000000e+03 7.474631830545050981e+00
3.970000000000000000e+03 7.374430747611530279e+00
3.980000000000000000e+03 7.406648391760602301e+00
3.990000000000000000e+03 7.397565296809257340e+00
4.000000000000000000e+03 7.426704072475686758e+00
4.010000000000000000e+03 7.417775389133375974e+00
4.020000000000000000e+03 7.400638820808287832e+00
4.030000000000000000e+03 7.373655810946869948e+00
4.040000000000000000e+03 7.416102812975100100e+00
4.050000000000000000e+03 7.379842687651439803e+00
4.060000000000000000e+03 7.409271267824848906e+00
4.070000000000000000e+03 7.362711091569457800e+00
4.080000000000000000e+03 7.391410801991648682e+00
4.090000000000000000e+03 7.422494834314786516e+00
4.100000000000000000e+03 7.402889986442266590e+00
4.110000000000000000e+03 7.357698739647349662e+00
4.120000000000000000e+03 7.428139317698916777e+00
4.130000000000000000e+03 7.396429447990534811e+00
4.140000000000000000e+03 7.428667995328264162e+00
4.150000000000000000e+03 7.360251469669861102e+00
4.160000000000000000e+03 7.470873925743592103e+00
4.170000000000000000e+03 7.339953151210360183e+00
4.180000000000000000e+03 7.314995233999643354e+00
4.190000000000000000e+03 7.388165893493146896e+00
4.200000000000000000e+03 7.313129104549207504e+00
4.210000000000000000e+03 7.421414459395526464e+00
4.220000000000000000e+03 7.336592672420598760e+00
4.230000000000000000e+03 7.346855383570552789e+00
4.240000000000000000e+03 7.349087208231336099e+00
4.250000000000000000e+03 7.326450701588901104e+00
4.260000000000000000e+03 7.372586647473986510e+00
4.270000000000000000e+03 7.350803834724578323e+00
4.280000000000000000e+03 7.308317634916535965e+00
4.290000000000000000e+03 7.359650754520599136e+00
4.300000000000000000e+03 7.327823592049101720e+00
4.310000000000000000e+03 7.283904676338397444e+00
4.320000000000000000e+03 7.291870753747317302e+00
4.330000000000000000e+03 7.323061106429869405e+00
4.340000000000000000e+03 7.319161014108068741e+00
4.350000000000000000e+03 7.299543068576947569e+00
4.360000000000000000e+03 7.333042861503168197e+00
4.370000000000000000e+03 7.287711882087433146e+00
4.380000000000000000e+03 7.367523282793870365e+00
4.390000000000000000e+03 7.303996823547274531e+00
4.400000000000000000e+03 7.365339773592848083e+00
4.410000000000000000e+03 7.329577987200830869e+00
4.420000000000000000e+03 7.284170457348522199e+00
4.430000000000000000e+03 7.346223455215276310e+00
4.440000000000000000e+03 7.297873973875831588e+00
4.450000000000000000e+03 7.250381722760010916e+00
4.460000000000000000e+03 7.267106493783629162e+00
4.470000000000000000e+03 7.300544551239236846e+00
4.480000000000000000e+03 7.234884091749149704e+00
4.490000000000000000e+03 7.305585412309730131e+00
4.500000000000000000e+03 7.272430186272604402e+00
4.510000000000000000e+03 7.301809206908367322e+00
4.520000000000000000e+03 7.241510616796994704e+00
4.530000000000000000e+03 7.227980487993479031e+00
4.540000000000000000e+03 7.302606916679892812e+00
4.550000000000000000e+03 7.289719530526550528e+00
4.560000000000000000e+03 7.200325841948029826e+00
4.570000000000000000e+03 7.269251552081644974e+00
4.580000000000000000e+03 7.221068963463626922e+00
4.590000000000000000e+03 7.256258926583252666e+00
4.600000000000000000e+03 7.255813898326530342e+00
4.610000000000000000e+03 7.249015741294075887e+00
4.620000000000000000e+03 7.285219870281857801e+00
4.630000000000000000e+03 7.290830408007724195e+00
4.640000000000000000e+03 7.229716372592012164e+00
4.650000000000000000e+03 7.201699734433629096e+00
4.660000000000000000e+03 7.307981480734191848e+00
4.670000000000000000e+03 7.195931705169855697e+00
4.680000000000000000e+03 7.237284328693029067e+00
4.690000000000000000e+03 7.253707726904463193e+00
4.700000000000000000e+03 7.225160864916834846e+00
4.710000000000000000e+03 7.375435767796543196e+00
4.720000000000000000e+03 7.193566192214232657e+00
4.730000000000000000e+03 7.177889826122788364e+00
4.740000000000000000e+03 7.255558908230349324e+00
4.750000000000000000e+03 7.234864846570703278e+00
4.760000000000000000e+03 7.351278658342210726e+00
4.770000000000000000e+03 7.348280787353267840e+00
4.780000000000000000e+03 7.216612924753058600e+00
4.790000000000000000e+03 7.203538332518029996e+00
4.800000000000000000e+03 7.191561936035452796e+00
4.810000000000000000e+03 7.151530612826960898e+00
4.820000000000000000e+03 7.140975709812684258e+00
4.830000000000000000e+03 7.181875399854358299e+00
4.840000000000000000e+03 7.152741350823969668e+00
4.850000000000000000e+03 7.143235812367792370e+00
4.860000000000000000e+03 7.218537034365336780e+00
4.870000000000000000e+03 7.270077495765336906e+00
4.880000000000000000e+03 7.202589565410062455e+00
4.890000000000000000e+03 7.178419131877864956e+00
4.900000000000000000e+03 7.220967534295363421e+00
4.910000000000000000e+03 7.113592284523318376e+00
4.920000000000000000e+03 7.162588718790225961e+00
4.930000000000000000e+03 7.255055999434576464e+00
4.940000000000000000e+03 7.157779446875086826e+00
4.950000000000000000e+03 7.137397287033907745e+00
4.960000000000000000e+03 7.136971839296559317e+00
4.970000000000000000e+03 7.115623595413920199e+00
4.980000000000000000e+03 7.142614442244284767e+00
4.990000000000000000e+03 7.203462605208599712e+00
5.000000000000000000e+03 7.215952145250745353e+00
5.010000000000000000e+03 7.125171324694585806e+00
5.020000000000000000e+03 7.126315346822877927e+00
5.030000000000000000e+03 7.182898864824348806e+00
5.040000000000000000e+03 7.209240483292762569e+00
5.050000000000000000e+03 7.111945523871894714e+00
5.060000000000000000e+03 7.130390202998815319e+00
5.070000000000000000e+03 7.148024450156774456e+00
5.080000000000000000e+03 7.112509503886170315e+00
5.090000000000000000e+03 7.085636557315318385e+00
5.100000000000000000e+03 7.127714744177493955e+00
5.110000000000000000e+03 7.146488645291153574e+00
5.120000000000000000e+03 7.061917981497135344e+00
5.130000000000000000e+03 7.079120086043671378e+00
5.140000000000000000e+03 7.155232852796222787e+00
5.150000000000000000e+03 7.134657087526477426e+00
5.160000000000000000e+03 7.120068633788126711e+00
5.170000000000000000e+03 7.107240729606266960e+00
5.180000000000000000e+03 7.061419379008744279e+00
5.190000000000000000e+03 7.038360391333411847e+00
5.200000000000000000e+03 7.068547453200306308e+00
5.210000000000000000e+03 7.168984356269684000e+00
5.220000000000000000e+03 7.116436011025704111e+00
5.230000000000000000e+03 7.098450838244814598e+00
5.240000000000000000e+03 7.058736963302276735e+00
5.250000000000000000e+03 7.063961721746433220e+00
5.260000000000000000e+03 7.072601655921928909e+00
5.270000000000000000e+03 7.093553985710784993e+00
5.280000000000000000e+03 7.115492249307223460e+00
5.290000000000000000e+03 7.111170145955345134e+00
5.300000000000000000e+03 7.077241349798027770e+00
5.310000000000000000e+03 7.143559693799510057e+00
5.320000000000000000e+03 7.084257925687489355e+00
5.330000000000000000e+03 7.067258598919662127e+00
5.340000000000000000e+03 7.120333833476242269e+00
5.350000000000000000e+03 7.041659232893712428e+00
5.360000000000000000e+03 7.200338821915995169e+00
5.370000000000000000e+03 7.080646798282714371e+00
5.380000000000000000e+03 7.022947300659588166e+00
5.390000000000000000e+03 7.021337413708903519e+00
5.400000000000000000e+03 7.031859240098495611e+00
5.410000000000000000e+03 7.017277240540341410e+00
5.420000000000000000e+03 7.119481141119063494e+00
5.430000000000000000e+03 7.025201391408202767e+00
5.440000000000000000e+03 7.107190276437537868e+00
5.450000000000000000e+03 7.039898652300895954e+00
5.460000000000000000e+03 7.069918626805292483e+00
5.470000000000000000e+03 7.001272903238739076e+00
5.480000000000000000e+03 7.003504012344659024e+00
5.490000000000000000e+03 7.003354222615877589e+00
5.500000000000000000e+03 7.034907902682077996e+00
5.510000000000000000e+03 7.013559559895054640e+00
5.520000000000000000e+03 7.055106284721776255e+00
5.530000000000000000e+03 6.980464651387297437e+00
5.540000000000000000e+03 7.039396593503932209e+00
5.550000000000000000e+03 7.038950590033683952e+00
5.560000000000000000e+03 7.027966627047162795e+00
5.570000000000000000e+03 6.980186213329405476e+00
5.580000000000000000e+03 7.036967618871282859e+00
5.590000000000000000e+03 6.967644436984722134e+00
5.600000000000000000e+03 7.000105448337317071e+00
5.610000000000000000e+03 6.980450169603139798e+00
5.620000000000000000e+03 6.971327232410457597e+00
5.630000000000000000e+03 7.039611727237779171e+00
5.640000000000000000e+03 7.021853530368824536e+00
5.650000000000000000e+03 6.998697977228681921e+00
5.660000000000000000e+03 7.017005427769016812e+00
5.670000000000000000e+03 6.980194410879390077e+00
5.680000000000000000e+03 6.998130276156664387e+00
5.690000000000000000e+03 7.087019226883527701e+00
5.700000000000000000e+03 6.968331499748046554e+00
5.710000000000000000e+03 6.983123598917170938e+00
5.720000000000000000e+03 7.079874997086123223e+00
5.730000000000000000e+03 6.969040116228458537e+00
5.740000000000000000e+03 6.995061767392670937e+00
5.750000000000000000e+03 6.969600061137441571e+00
5.760000000000000000e+03 6.946814255614004452e+00
5.770000000000000000e+03 6.949451221782591226e+00
5.780000000000000000e+03 6.947236248444356832e+00
5.790000000000000000e+03 6.944441063774133838e+00
5.800000000000000000e+03 6.917622174671993029e+00
5.810000000000000000e+03 6.939124939467303577e+00
5.820000000000000000e+03 6.917590742160553141e+00
5.830000000000000000e+03 6.964601932934036732e+00
5.840000000000000000e+03 6.972266161181978283e+00
5.850000000000000000e+03 6.934555666109902816e+00
5.860000000000000000e+03 7.012211638316892426e+00
5.870000000000000000e+03 6.956851397871763432e+00
5.880000000000000000e+03 6.961274520987013048e+00
5.890000000000000000e+03 6.906695735580561823e+00
5.900000000000000000e+03 6.921806386775481990e+00
5.910000000000000000e+03 6.923967238993852469e+00
5.920000000000000000e+03 6.957511838134607274e+00
5.930000000000000000e+03 6.918485685708224864e+00
5.940000000000000000e+03 6.906481432597107784e+00
5.950000000000000000e+03 6.965217550348419273e+00
5.960000000000000000e+03 6.930461440363634651e+00
5.970000000000000000e+03 6.958819100180932971e+00
5.980000000000000000e+03 6.953033926720968871e+00
5.990000000000000000e+03 6.909927148724767321e+00
6.000000000000000000e+03 6.945000245634641800e+00
6.010000000000000000e+03 6.899417310796298608e+00
6.020000000000000000e+03 7.102129721571639465e+00
6.030000000000000000e+03 6.872972224036906219e+00
6.040000000000000000e+03 7.061178438212653674e+00
6.050000000000000000e+03 6.930171360467879182e+00
6.060000000000000000e+03 6.920133005528794179e+00
6.070000000000000000e+03 6.890754819585628965e+00
6.080000000000000000e+03 6.919628872483708726e+00
6.090000000000000000e+03 6.862532251834646324e+00
6.100000000000000000e+03 6.945178756885087346e+00
6.110000000000000000e+03 6.840115631643082672e+00
6.120000000000000000e+03 6.870826702989933921e+00
6.130000000000000000e+03 6.938045995723113535e+00
6.140000000000000000e+03 6.871818499920498091e+00
6.150000000000000000e+03 6.963086756529397015e+00
6.160000000000000000e+03 6.929368761165958901e+00
6.170000000000000000e+03 6.865760559493954140e+00
6.180000000000000000e+03 6.886078387698141512e+00
6.190000000000000000e+03 6.841460380588355150e+00
6.200000000000000000e+03 6.941409822118523643e+00
6.210000000000000000e+03 6.869200878947421707e+00
6.220000000000000000e+03 6.902202818489079128e+00
6.230000000000000000e+03 6.859182020527130774e+00
6.240000000000000000e+03 6.837781001424183103e+00
6.250000000000000000e+03 6.905235526717634187e+00
6.260000000000000000e+03 6.856601302015082666e+00
6.270000000000000000e+03 6.830169720754136975e+00
6.280000000000000000e+03 6.814796270738393780e+00
6.290000000000000000e+03 6.914049534327531887e+00
6.300000000000000000e+03 6.850484243387213290e+00
6.310000000000000000e+03 6.866928633843858876e+00
6.320000000000000000e+03 6.844808139606074704e+00
6.330000000000000000e+03 6.947283195964566893e+00
6.340000000000000000e+03 6.784845058440245325e+00
6.350000000000000000e+03 6.810225080672008602e+00
6.360000000000000000e+03 6.982857012228064875e+00
6.370000000000000000e+03 6.820947292015180352e+00
6.380000000000000000e+03 6.843805182247562513e+00
6.390000000000000000e+03 6.829398379100386052e+00
6.400000000000000000e+03 6.803923641738450989e+00
6.410000000000000000e+03 6.821326181560602109e+00
6.420000000000000000e+03 6.808321450019591659e+00
6.430000000000000000e+03 6.931918261469288467e+00
6.440000000000000000e+03 6.793017044466048482e+00
6.450000000000000000e+03 6.832258775781846261e+00
6.460000000000000000e+03 6.853049731243491038e+00
6.470000000000000000e+03 6.845152271435648750e+00
6.480000000000000000e+03 6.793813853591080587e+00
6.490000000000000000e+03 6.786436848424676427e+00
6.500000000000000000e+03 6.836566377322974120e+00
6.510000000000000000e+03 6.824916338844496444e+00
6.520000000000000000e+03 6.796838238496132334e+00
6.530000000000000000e+03 6.821545396601886857e+00
6.540000000000000000e+03 6.928006386505073166e+00
6.550000000000000000e+03 6.761269945117703628e+00
6.560000000000000000e+03 6.803685917157417329e+00
6.570000000000000000e+03 6.816431433513651328e+00
6.580000000000000000e+03 6.793668705402094332e+00
6.590000000000000000e+03 6.829701117347297235e+00
6.600000000000000000e+03 6.740729288100006045e+00
6.610000000000000000e+03 6.848665327372730260e+00
6.620000000000000000e+03 6.879378433094985645e+00
6.630000000000000000e+03 6.846230253421317968e+00
6.640000000000000000e+03 6.830065837671246420e+00
6.650000000000000000e+03 6.780020747420262950e+00
6.660000000000000000e+03 6.822208311471967157e+00
6.670000000000000000e+03 6.881337521972643145e+00
6.680000000000000000e+03 6.831678360668981043e+00
6.690000000000000000e+03 6.768663107471900808e+00
6.700000000000000000e+03 6.754919167013093251e+00
6.710000000000000000e+03 6.837770680538992174e+00
6.720000000000000000e+03 6.806948578489139479e+00
6.730000000000000000e+03 6.768630701424449114e+00
6.740000000000000000e+03 6.806374692168755125e+00
6.750000000000000000e+03 6.770484923177268577e+00
6.760000000000000000e+03 6.749613715527569724e+00
6.770000000000000000e+03 6.871984479378169475e+00
6.780000000000000000e+03 6.716669088636139762e+00
6.790000000000000000e+03 6.807391850133906352e+00
6.800000000000000000e+03 6.794315250749151325e+00
6.810000000000000000e+03 6.748346479419890187e+00
6.820000000000000000e+03 6.779402380067093503e+00
6.830000000000000000e+03 6.779041405262810294e+00
6.840000000000000000e+03 6.720401436758923985e+00
6.850000000000000000e+03 6.732197774682604496e+00
6.860000000000000000e+03 6.768870784284180431e+00
6.870000000000000000e+03 6.837914613639727079e+00
6.880000000000000000e+03 6.781392038853021553e+00
6.890000000000000000e+03 6.763046936368650286e+00
6.900000000000000000e+03 6.705106855731483684e+00
6.910000000000000000e+03 6.713297490034034531e+00
6.920000000000000000e+03 6.795290426822335306e+00
6.930000000000000000e+03 6.721179611578145696e+00
6.940000000000000000e+03 6.853547907981817566e+00
6.950000000000000000e+03 6.735260871983495434e+00
6.960000000000000000e+03 6.738055079990540541e+00
6.970000000000000000e+03 6.720797914181877886e+00
6.980000000000000000e+03 6.749072540992148816e+00
6.990000000000000000e+03 6.809127112643206914e+00
7.000000000000000000e+03 6.707212397906806345e+00
7.010000000000000000e+03 6.689694053599291479e+00
7.020000000000000000e+03 6.670649324349711584e+00
7.030000000000000000e+03 6.708250846908516252e+00
7.040000000000000000e+03 6.752712693662046739e+00
7.050000000000000000e+03 6.696914748208714130e+00
7.060000000000000000e+03 6.729861984311480860e+00
7.070000000000000000e+03 6.797955306568119305e+00
7.080000000000000000e+03 6.688290273016194831e+00
7.090000000000000000e+03 6.688772205308082697e+00
7.100000000000000000e+03 6.677484731367528958e+00
7.110000000000000000e+03 6.719397793080876369e+00
7.120000000000000000e+03 6.654446496336673178e+00
7.130000000000000000e+03 6.673834984083393707e+00
7.140000000000000000e+03 6.754947685756321540e+00
7.150000000000000000e+03 6.753822657088238479e+00
7.160000000000000000e+03 6.770977625165238045e+00
7.170000000000000000e+03 6.695589395893272844e+00
7.180000000000000000e+03 6.680281691864948357e+00
7.190000000000000000e+03 6.680781902762235269e+00
7.200000000000000000e+03 6.693019977443443125e+00
7.210000000000000000e+03 6.742135446641469798e+00
7.220000000000000000e+03 6.650123893329420888e+00
7.230000000000000000e+03 6.697441056502271728e+00
7.240000000000000000e+03 6.651340733801637484e+00
7.250000000000000000e+03 6.709921354694229123e+00
7.260000000000000000e+03 6.689589414670024325e+00
7.270000000000000000e+03 6.715978432253206343e+00
7.280000000000000000e+03 6.668807385384539543e+00
7.290000000000000000e+03 6.662050969950673363e+00
7.300000000000000000e+03 6.725598628404790169e+00
7.310000000000000000e+03 6.665774698986344227e+00
7.320000000000000000e+03 6.656600727995718003e+00
7.330000000000000000e+03 6.635860825489310777e+00
7.340000000000000000e+03 6.673388271556602191e+00
7.350000000000000000e+03 6.647664869085228467e+00
7.360000000000000000e+03 6.677704669610735166e+00
7.370000000000000000e+03 6.661862008930039991e+00
7.380000000000000000e+03 6.648743027369469871e+00
7.390000000000000000e+03 6.657800628143017541e+00
7.400000000000000000e+03 6.672041093603690243e+00
7.410000000000000000e+03 6.631257466879190154e+00
7.420000000000000000e+03 6.692245938448735387e+00
7.430000000000000000e+03 6.710747641741031444e+00
7.440000000000000000e+03 6.747504444099650556e+00
7.450000000000000000e+03 6.687481461258620641e+00
7.460000000000000000e+03 6.632697761540718773e+00
7.470000000000000000e+03 6.702558729176970154e+00
7.480000000000000000e+03 6.660836372440019915e+00
7.490000000000000000e+03 6.672288082297843204e+00
7.500000000000000000e+03 6.650058786232762920e+00
7.510000000000000000e+03 6.767888419563960589e+00
7.520000000000000000e+03 6.642174968469859664e+00
7.530000000000000000e+03 6.684510605672902450e+00
7.540000000000000000e+03 6.647286123771061206e+00
7.550000000000000000e+03 6.657692050090473046e+00
7.560000000000000000e+03 6.593751735596631747e+00
7.570000000000000000e+03 6.593992400572553869e+00
7.580000000000000000e+03 6.661108115630987037e+00
7.590000000000000000e+03 6.669217797758260957e+00
7.600000000000000000e+03 6.594939355115879032e+00
7.610000000000000000e+03 6.680701962895891022e+00
7.620000000000000000e+03 6.635879221014248763e+00
7.630000000000000000e+03 6.640727251051014690e+00
7.640000000000000000e+03 6.580012324823124814e+00
7.650000000000000000e+03 6.666577847206998086e+00
7.660000000000000000e+03 6.611750759663445720e+00
7.670000000000000000e+03 6.581759429661753202e+00
7.680000000000000000e+03 6.616414679173843183e+00
7.690000000000000000e+03 6.633811704680371513e+00
7.700000000000000000e+03 6.627033137595367940e+00
7.710000000000000000e+03 6.647257717002553967e+00
7.720000000000000000e+03 6.624831287467050522e+00
7.730000000000000000e+03 6.596985515787329390e+00
7.740000000000000000e+03 6.580307116080780894e+00
7.750000000000000000e+03 6.582330007592860355e+00
7.760000000000000000e+03 6.571773117226193506e+00
7.770000000000000000e+03 6.577867516486868738e+00
7.780000000000000000e+03 6.549481658227243486e+00
7.790000000000000000e+03 6.580292623210618252e+00
7.800000000000000000e+03 6.593634003256207521e+00
7.810000000000000000e+03 6.595206005011151618e+00
7.820000000000000000e+03 6.550994960549468615e+00
7.830000000000000000e+03 6.611044526321381731e+00
7.840000000000000000e+03 6.553675067537994892e+00
7.850000000000000000e+03 6.690299900785552367e+00
7.860000000000000000e+03 6.562957166460773983e+00
7.870000000000000000e+03 6.572500111901654840e+00
7.880000000000000000e+03 6.567736180665173507e+00
7.890000000000000000e+03 6.599155325735528876e+00
7.900000000000000000e+03 6.554697684642713185e+00
7.910000000000000000e+03 6.726158989512310171e+00
7.920000000000000000e+03 6.581083307573359242e+00
7.930000000000000000e+03 6.699275976887498985e+00
7.940000000000000000e+03 6.584095327324542168e+00
7.950000000000000000e+03 6.602497102389409456e+00
7.960000000000000000e+03 6.554940947405598628e+00
7.970000000000000000e+03 6.566551193280580456e+00
7.980000000000000000e+03 6.626966940193380395e+00
7.990000000000000000e+03 6.534535143078872288e+00
8.000000000000000000e+03 6.562337818866518901e+00
8.010000000000000000e+03 6.546974636585194851e+00
8.020000000000000000e+03 6.659878167306751529e+00
8.030000000000000000e+03 6.533281074366821706e+00
8.040000000000000000e+03 6.632627307117232363e+00
8.050000000000000000e+03 6.555817607807277625e+00
8.060000000000000000e+03 6.526877659993742142e+00
8.070000000000000000e+03 6.576761788584051693e+00
8.080000000000000000e+03 6.595667266522306171e+00
8.090000000000000000e+03 6.556413134644481389e+00
8.100000000000000000e+03 6.548375215008908512e+00
8.110000000000000000e+03 6.535164130206695177e+00
8.120000000000000000e+03 6.531502020687143251e+00
8.130000000000000000e+03 6.649768521288447864e+00
8.140000000000000000e+03 6.549513983712956566e+00
8.150000000000000000e+03 6.590492926586057898e+00
8.160000000000000000e+03 6.523744203587223289e+00
8.170000000000000000e+03 6.509295346143106897e+00
8.180000000000000000e+03 6.535680992643204235e+00
8.190000000000000000e+03 6.510710475141194387e+00
8.200000000000000000e+03 6.568830071132755855e+00
8.210000000000000000e+03 6.555035514822626475e+00
8.220000000000000000e+03 6.713281011342803417e+00
8.230000000000000000e+03 6.497261644301522310e+00
8.240000000000000000e+03 6.613762880239596242e+00
8.250000000000000000e+03 6.558409078791546776e+00
8.260000000000000000e+03 6.625671640575067300e+00
8.270000000000000000e+03 6.510484309544430026e+00
8.280000000000000000e+03 6.540653449961268073e+00
8.290000000000000000e+03 6.547111852909033303e+00
8.300000000000000000e+03 6.650678855262809996e+00
8.310000000000000000e+03 6.551403436929235546e+00
8.320000000000000000e+03 6.495733474769738613e+00
8.330000000000000000e+03 6.503592745353302895e+00
8.340000000000000000e+03 6.547072815011939717e+00
8.350000000000000000e+03 6.490083906809806180e+00
8.360000000000000000e+03 6.500057220207126285e+00
8.370000000000000000e+03 6.484708258096654632e+00
8.380000000000000000e+03 6.496968956470231760e+00
8.390000000000000000e+03 6.472120208736693137e+00
8.400000000000000000e+03 6.529333974337466984e+00
8.410000000000000000e+03 6.489301827470179695e+00
8.420000000000000000e+03 6.492896673623835824e+00
8.430000000000000000e+03 6.496041779989799814e+00
8.440000000000000000e+03 6.569749007402312380e+00
8.450000000000000000e+03 6.482272108186319493e+00
8.460000000000000000e+03 6.493404857285967502e+00
8.470000000000000000e+03 6.471330947885492790e+00
8.480000000000000000e+03 6.509454453634002213e+00
8.490000000000000000e+03 6.522284235633296845e+00
8.500000000000000000e+03 6.509571950408034269e+00
8.510000000000000000e+03 6.554826882736605853e+00
8.520000000000000000e+03 6.458971086412849338e+00
8.530000000000000000e+03 6.514638995388337683e+00
8.540000000000000000e+03 6.462270836668413843e+00
8.550000000000000000e+03 6.490454781090525316e+00
8.560000000000000000e+03 6.477429744879794171e+00
8.570000000000000000e+03 6.441166102349530576e+00
8.580000000000000000e+03 6.469584682996195824e+00
8.590000000000000000e+03 6.455723421792606942e+00
8.600000000000000000e+03 6.561211450412300472e+00
8.610000000000000000e+03 6.455566830970837167e+00
8.620000000000000000e+03 6.467635054031625863e+00
8.630000000000000000e+03 6.457204642163007158e+00
8.640000000000000000e+03 6.505919768557872018e+00
8.650000000000000000e+03 6.476648493473133428e+00
8.660000000000000000e+03 6.483528394469675327e+00
8.670000000000000000e+03 6.513343612886644429e+00
8.680000000000000000e+03 6.433130058806181495e+00
8.690000000000000000e+03 6.475885997822005358e+00
8.700000000000000000e+03 6.511571707435480860e+00
8.710000000000000000e+03 6.421693525511452449e+00
8.720000000000000000e+03 6.483919941204940862e+00
8.730000000000000000e+03 6.483823159876793696e+00
8.740000000000000000e+03 6.440795943551900216e+00
8.750000000000000000e+03 6.458203845623107675e+00
8.760000000000000000e+03 6.467272013747735748e+00
8.770000000000000000e+03 6.486081406686178497e+00
8.780000000000000000e+03 6.452531173021821331e+00
8.790000000000000000e+03 6.477490992420195326e+00
8.800000000000000000e+03 6.571582140816326856e+00
8.810000000000000000e+03 6.471268757820022977e+00
8.820000000000000000e+03 6.425127899440595591e+00
8.830000000000000000e+03 6.447811719526167273e+00
8.840000000000000000e+03 6.419838092699426291e+00
8.850000000000000000e+03 6.450077843011524870e+00
8.860000000000000000e+03 6.412855362294169304e+00
8.870000000000000000e+03 6.489991919655023977e+00
8.880000000000000000e+03 6.407066925809099978e+00
8.890000000000000000e+03 6.424843503478466111e+00
8.900000000000000000e+03 6.504064609558587229e+00
8.910000000000000000e+03 6.464897445962805911e+00
8.920000000000000000e+03 6.466783307521255075e+00
8.930000000000000000e+03 6.455706581075188133e+00
8.940000000000000000e+03 6.395423039334519721e+00
8.950000000000000000e+03 6.410056867183577367e+00
8.960000000000000000e+03 6.442033375134566420e+00
8.970000000000000000e+03 6.476689722815583750e+00
8.980000000000000000e+03 6.466427003542116303e+00
8.990000000000000000e+03 6.492704552214258129e+00
9.000000000000000000e+03 6.399751670311152552e+00
9.010000000000000000e+03 6.429744159360773814e+00
9.020000000000000000e+03 6.476151070221121131e+00
9.030000000000000000e+03 6.590760045772947606e+00
9.040000000000000000e+03 6.478489716748014438e+00
9.050000000000000000e+03 6.383874139544185589e+00
9.060000000000000000e+03 6.468316842287242352e+00
9.070000000000000000e+03 6.384835827179824008e+00
9.080000000000000000e+03 6.447002915164127934e+00
9.090000000000000000e+03 6.549204409671315119e+00
9.100000000000000000e+03 6.437981152376836214e+00
9.110000000000000000e+03 6.446583977333006032e+00
9.120000000000000000e+03 6.367301331421121979e+00
9.130000000000000000e+03 6.446853213104697389e+00
9.140000000000000000e+03 6.444638932607449355e+00
9.150000000000000000e+03 6.386662903521124868e+00
9.160000000000000000e+03 6.433655118389005168e+00
9.170000000000000000e+03 6.413445130534977778e+00
9.180000000000000000e+03 6.380938288653442036e+00
9.190000000000000000e+03 6.449394718128563575e+00
9.200000000000000000e+03 6.542471413001466729e+00
9.210000000000000000e+03 6.450603297207883280e+00
9.220000000000000000e+03 6.413669662433384211e+00
9.230000000000000000e+03 6.443292770665913771e+00
9.240000000000000000e+03 6.363697879048060280e+00
9.250000000000000000e+03 6.446301711494369258e+00
9.260000000000000000e+03 6.530938099983822909e+00
9.270000000000000000e+03 6.377606326614664312e+00
9.280000000000000000e+03 6.419090539800346384e+00
9.290000000000000000e+03 6.428768718053606612e+00
9.300000000000000000e+03 6.380688690994626100e+00
9.310000000000000000e+03 6.386889870127303581e+00
9.320000000000000000e+03 6.374847111084097406e+00
9.330000000000000000e+03 6.382548930260384168e+00
9.340000000000000000e+03 6.402929124493805801e+00
9.350000000000000000e+03 6.472688369809411313e+00
9.360000000000000000e+03 6.628222563446850124e+00
9.370000000000000000e+03 6.449428136743258655e+00
9.380000000000000000e+03 6.424950079223013866e+00
9.390000000000000000e+03 6.384685563699629363e+00
9.400000000000000000e+03 6.441901322697141552e+00
9.410000000000000000e+03 6.406359564611851631e+00
9.420000000000000000e+03 6.463145016147778144e+00
9.430000000000000000e+03 6.368438335725446819e+00
9.440000000000000000e+03 6.346110689243212200e+00
9.450000000000000000e+03 6.383222774547505196e+00
9.460000000000000000e+03 6.399705474752273027e+00
9.470000000000000000e+03 6.415705555197813936e+00
9.480000000000000000e+03 6.412623365974170042e+00
9.490000000000000000e+03 6.411818749600956657e+00
9.500000000000000000e+03 6.433724787106647192e+00
9.510000000000000000e+03 6.464720129577131935e+00
9.520000000000000000e+03 6.349941595815167261e+00
9.530000000000000000e+03 6.429422588615407719e+00
9.540000000000000000e+03 6.625728351214078771e+00
9.550000000000000000e+03 6.312645938810389268e+00
9.560000000000000000e+03 6.368597068859693344e+00
9.570000000000000000e+03 6.483863755260234285e+00
9.580000000000000000e+03 6.366787576109842028e+00
9.590000000000000000e+03 6.394922280633424272e+00
9.600000000000000000e+03 6.376093751914499563e+00
9.610000000000000000e+03 6.377807597328031264e+00
9.620000000000000000e+03 6.326990699362094794e+00
9.630000000000000000e+03 6.346419651182547916e+00
9.640000000000000000e+03 6.729993487917511175e+00
9.650000000000000000e+03 6.375649512619374626e+00
9.660000000000000000e+03 6.350389735959831583e+00
9.670000000000000000e+03 6.392442067181789866e+00
9.680000000000000000e+03 6.307293850693349135e+00
9.690000000000000000e+03 6.392133837772798088e+00
9.700000000000000000e+03 6.442280300007690919e+00
9.710000000000000000e+03 6.407449154155336224e+00
9.720000000000000000e+03 6.345322287260058758e+00
9.730000000000000000e+03 6.404616431395464993e+00
9.740000000000000000e+03 6.376189177057943525e+00
9.750000000000000000e+03 6.397320138624819741e+00
9.760000000000000000e+03 6.394406568538594904e+00
9.770000000000000000e+03 6.305739606877697412e+00
9.780000000000000000e+03 6.304576168471794695e+00
9.790000000000000000e+03 6.288813198669038762e+00
9.800000000000000000e+03 6.415938331916468229e+00
9.810000000000000000e+03 6.371684390253030905e+00
9.820000000000000000e+03 6.382144589537875667e+00
9.830000000000000000e+03 6.335988977037339431e+00
9.840000000000000000e+03 6.382755722857940128e+00
9.850000000000000000e+03 6.590617950131808733e+00
9.860000000000000000e+03 6.344970585700018262e+00
9.870000000000000000e+03 6.341771009725510666e+00
9.880000000000000000e+03 6.323253272794337576e+00
9.890000000000000000e+03 6.362314505580490831e+00
9.900000000000000000e+03 6.343554864898277579e+00
9.910000000000000000e+03 6.312689750010118672e+00
9.920000000000000000e+03 6.369067554586980151e+00
9.930000000000000000e+03 6.370518923332624261e+00
9.940000000000000000e+03 6.327617408269062160e+00
9.950000000000000000e+03 6.348793768269033855e+00
9.960000000000000000e+03 6.445137604161160993e+00
9.970000000000000000e+03 6.290074464875725191e+00
9.980000000000000000e+03 6.338061859686053623e+00
9.990000000000000000e+03 6.320350826038771963e+00
1.000000000000000000e+04 6.428488340294986614e+00
1.001000000000000000e+04 6.293233646853318319e+00
1.002000000000000000e+04 6.338320959966663892e+00
1.003000000000000000e+04 6.443836833912683915e+00
1.004000000000000000e+04 6.328634962090832872e+00
1.005000000000000000e+04 6.285967976541051883e+00
1.006000000000000000e+04 6.322138311584977188e+00


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_May20_2022_hist_high_ep_2pds_Ns30_Train.dat <==
0.000000000000000000e+00 1.347877019960463656e+02
1.000000000000000000e+01 5.318730262154915778e+01
2.000000000000000000e+01 3.391132234524518196e+01
3.000000000000000000e+01 2.699275958149182486e+01
4.000000000000000000e+01 2.315359823716661580e+01
5.000000000000000000e+01 1.982913539707929829e+01
6.000000000000000000e+01 1.715404325373967964e+01
7.000000000000000000e+01 1.527572263516090345e+01
8.000000000000000000e+01 1.397444599943808008e+01
9.000000000000000000e+01 1.303992610606220026e+01
1.000000000000000000e+02 1.233978254080260761e+01
1.100000000000000000e+02 1.177899099695088481e+01
1.200000000000000000e+02 1.131852233084806159e+01
1.300000000000000000e+02 1.093183098062109515e+01
1.400000000000000000e+02 1.059995180514913393e+01
1.500000000000000000e+02 1.031751513055533565e+01
1.600000000000000000e+02 1.005227425876540082e+01
1.700000000000000000e+02 9.836230697079642482e+00
1.800000000000000000e+02 9.637468856978905762e+00
1.900000000000000000e+02 9.448714105220217263e+00
2.000000000000000000e+02 9.283236204377734779e+00
2.100000000000000000e+02 9.135020985112047853e+00
2.200000000000000000e+02 8.992780544898831607e+00
2.300000000000000000e+02 8.858912972272216635e+00
2.400000000000000000e+02 8.738697272310664843e+00
2.500000000000000000e+02 8.632123576159115075e+00
2.600000000000000000e+02 8.514772032969379012e+00
2.700000000000000000e+02 8.408373029279310629e+00
2.800000000000000000e+02 8.319951668378859466e+00
2.900000000000000000e+02 8.209216488286960711e+00
3.000000000000000000e+02 8.120355775301995038e+00
3.100000000000000000e+02 8.041179530224697558e+00
3.200000000000000000e+02 7.961358685343803643e+00
3.300000000000000000e+02 7.876191548619604355e+00
3.400000000000000000e+02 7.806186169377869355e+00
3.500000000000000000e+02 7.735485143655493445e+00
3.600000000000000000e+02 7.670573386353816581e+00
3.700000000000000000e+02 7.604945591437881625e+00
3.800000000000000000e+02 7.550570828919446420e+00
3.900000000000000000e+02 7.496934900207498309e+00
4.000000000000000000e+02 7.440961785446856602e+00
4.100000000000000000e+02 7.387346956116846108e+00
4.200000000000000000e+02 7.339519694566111419e+00
4.300000000000000000e+02 7.283245811838569672e+00
4.400000000000000000e+02 7.234653409869577168e+00
4.500000000000000000e+02 7.203948199385100004e+00
4.600000000000000000e+02 7.149032751429095001e+00
4.700000000000000000e+02 7.106516101857296874e+00
4.800000000000000000e+02 7.065733582895205700e+00
4.900000000000000000e+02 7.046724778834673408e+00
5.000000000000000000e+02 6.991413026679166087e+00
5.100000000000000000e+02 6.945347926389541904e+00
5.200000000000000000e+02 6.912370964073811130e+00
5.300000000000000000e+02 6.883261138808355106e+00
5.400000000000000000e+02 6.840514371839145014e+00
5.500000000000000000e+02 6.807252595337454970e+00
5.600000000000000000e+02 6.770842973751149962e+00
5.700000000000000000e+02 6.730459681508690117e+00
5.800000000000000000e+02 6.714342951892967370e+00
5.900000000000000000e+02 6.683005560672129697e+00
6.000000000000000000e+02 6.653883249086992357e+00
6.100000000000000000e+02 6.614692875313017417e+00
6.200000000000000000e+02 6.596192400234259345e+00
6.300000000000000000e+02 6.568415128554634386e+00
6.400000000000000000e+02 6.542109901654971971e+00
6.500000000000000000e+02 6.500842113230588915e+00
6.600000000000000000e+02 6.492448969050327534e+00
6.700000000000000000e+02 6.461841672203897602e+00
6.800000000000000000e+02 6.446517110442242959e+00
6.900000000000000000e+02 6.414178770547100505e+00
7.000000000000000000e+02 6.378972928597463010e+00
7.100000000000000000e+02 6.358829109325204065e+00
7.200000000000000000e+02 6.333595303923116759e+00
7.300000000000000000e+02 6.321384937791582281e+00
7.400000000000000000e+02 6.291423093952523082e+00
7.500000000000000000e+02 6.273950083161014213e+00
7.600000000000000000e+02 6.253639992282588267e+00
7.700000000000000000e+02 6.236025942999883220e+00
7.800000000000000000e+02 6.204281639056876685e+00
7.900000000000000000e+02 6.193409881337739620e+00
8.000000000000000000e+02 6.175963464856174312e+00
8.100000000000000000e+02 6.156491967107928787e+00
8.200000000000000000e+02 6.122294548578235407e+00
8.300000000000000000e+02 6.108872649083839868e+00
8.400000000000000000e+02 6.097342190422756047e+00
8.500000000000000000e+02 6.087326341850541667e+00
8.600000000000000000e+02 6.054933210740101934e+00
8.700000000000000000e+02 6.040919009896660974e+00
8.800000000000000000e+02 6.029201337516482795e+00
8.900000000000000000e+02 6.011209507244797301e+00
9.000000000000000000e+02 5.980951589955123104e+00
9.100000000000000000e+02 5.981991126244894375e+00
9.200000000000000000e+02 5.961804248195241129e+00
9.300000000000000000e+02 5.958964209958506508e+00
9.400000000000000000e+02 5.930110790639396612e+00
9.500000000000000000e+02 5.921517474571881934e+00
9.600000000000000000e+02 5.898081140932153410e+00
9.700000000000000000e+02 5.894430615960879472e+00
9.800000000000000000e+02 5.871071008979576789e+00
9.900000000000000000e+02 5.858523050042634850e+00
1.000000000000000000e+03 5.837265251716464931e+00
1.010000000000000000e+03 5.827119224018651344e+00
1.020000000000000000e+03 5.819424350231422238e+00
1.030000000000000000e+03 5.797658697656470572e+00
1.040000000000000000e+03 5.781824361777124111e+00
1.050000000000000000e+03 5.785752311460481856e+00
1.060000000000000000e+03 5.755634366890588716e+00
1.070000000000000000e+03 5.744533428107161832e+00
1.080000000000000000e+03 5.728773660762834119e+00
1.090000000000000000e+03 5.731457542397285998e+00
1.100000000000000000e+03 5.712217508422223311e+00
1.110000000000000000e+03 5.695121270044877448e+00
1.120000000000000000e+03 5.679957156489875203e+00
1.130000000000000000e+03 5.667659149021947229e+00
1.140000000000000000e+03 5.651467002882346158e+00
1.150000000000000000e+03 5.655945659058065011e+00
1.160000000000000000e+03 5.644454374746830538e+00
1.170000000000000000e+03 5.621549777366919187e+00
1.180000000000000000e+03 5.609091068828193194e+00
1.190000000000000000e+03 5.591969297191065280e+00
1.200000000000000000e+03 5.585151926568038938e+00
1.210000000000000000e+03 5.575219859077377826e+00
1.220000000000000000e+03 5.572561016202233652e+00
1.230000000000000000e+03 5.550548959337265664e+00
1.240000000000000000e+03 5.552102647739427077e+00
1.250000000000000000e+03 5.524917166939074420e+00
1.260000000000000000e+03 5.525250645816592865e+00
1.270000000000000000e+03 5.514984698857984924e+00
1.280000000000000000e+03 5.509352794652234486e+00
1.290000000000000000e+03 5.495144174366156875e+00
1.300000000000000000e+03 5.483485657838159888e+00
1.310000000000000000e+03 5.475219039367533291e+00
1.320000000000000000e+03 5.469710608991865897e+00
1.330000000000000000e+03 5.448258203871645833e+00
1.340000000000000000e+03 5.434423343559679154e+00
1.350000000000000000e+03 5.437568225651808973e+00
1.360000000000000000e+03 5.429714197326451774e+00
1.370000000000000000e+03 5.406231654141559595e+00
1.380000000000000000e+03 5.396815010625353182e+00
1.390000000000000000e+03 5.391285377632248021e+00
1.400000000000000000e+03 5.404695849758203607e+00
1.410000000000000000e+03 5.376420299153917171e+00
1.420000000000000000e+03 5.377736481769852972e+00
1.430000000000000000e+03 5.354827642151373190e+00
1.440000000000000000e+03 5.342547543518985087e+00
1.450000000000000000e+03 5.340022521525120247e+00
1.460000000000000000e+03 5.335586111805725729e+00
1.470000000000000000e+03 5.323687095154013171e+00
1.480000000000000000e+03 5.326857967132403004e+00
1.490000000000000000e+03 5.312461763132155568e+00
1.500000000000000000e+03 5.291385653185496807e+00
1.510000000000000000e+03 5.289628464860707702e+00
1.520000000000000000e+03 5.269471526602808709e+00
1.530000000000000000e+03 5.264517738447902495e+00
1.540000000000000000e+03 5.264114117843448959e+00
1.550000000000000000e+03 5.265821504180672186e+00
1.560000000000000000e+03 5.251981633720039788e+00
1.570000000000000000e+03 5.240989218369042746e+00
1.580000000000000000e+03 5.239778832288983779e+00
1.590000000000000000e+03 5.233837316425642427e+00
1.600000000000000000e+03 5.226021640316713679e+00
1.610000000000000000e+03 5.210272750890482030e+00
1.620000000000000000e+03 5.202372178611411435e+00
1.630000000000000000e+03 5.196464972913959812e+00
1.640000000000000000e+03 5.194045384129077902e+00
1.650000000000000000e+03 5.178381201346138774e+00
1.660000000000000000e+03 5.168809610412854916e+00
1.670000000000000000e+03 5.178950422728441083e+00
1.680000000000000000e+03 5.161129763628474976e+00
1.690000000000000000e+03 5.168470662513023228e+00
1.700000000000000000e+03 5.155500322809728253e+00
1.710000000000000000e+03 5.132746726533487625e+00
1.720000000000000000e+03 5.138587803082219629e+00
1.730000000000000000e+03 5.131011228779216005e+00
1.740000000000000000e+03 5.126174420030039869e+00
1.750000000000000000e+03 5.111760600375068186e+00
1.760000000000000000e+03 5.097710877341401492e+00
1.770000000000000000e+03 5.112485353033821234e+00
1.780000000000000000e+03 5.099479027860671643e+00
1.790000000000000000e+03 5.097767000712634555e+00
1.800000000000000000e+03 5.080075872260169767e+00
1.810000000000000000e+03 5.102820996248150998e+00
1.820000000000000000e+03 5.063441059572978631e+00
1.830000000000000000e+03 5.069852975673583728e+00
1.840000000000000000e+03 5.050316549521050469e+00
1.850000000000000000e+03 5.070046157777282403e+00
1.860000000000000000e+03 5.038224971277687203e+00
1.870000000000000000e+03 5.033717338279854125e+00
1.880000000000000000e+03 5.032641674459919834e+00
1.890000000000000000e+03 5.020043824145153266e+00
1.900000000000000000e+03 5.024096788300162153e+00
1.910000000000000000e+03 5.021693471251890806e+00
1.920000000000000000e+03 5.021727845006776825e+00
1.930000000000000000e+03 5.002440810494412915e+00
1.940000000000000000e+03 5.012946914193921799e+00
1.950000000000000000e+03 4.997000175850136117e+00
1.960000000000000000e+03 4.995717885282459747e+00
1.970000000000000000e+03 4.981418605808384470e+00
1.980000000000000000e+03 4.976599868322713505e+00
1.990000000000000000e+03 4.970458690576410099e+00
2.000000000000000000e+03 4.966795530930313340e+00
2.010000000000000000e+03 4.958296041054557790e+00
2.020000000000000000e+03 4.956507349247997851e+00
2.030000000000000000e+03 4.946929233468210896e+00
2.040000000000000000e+03 4.953629813958672301e+00
2.050000000000000000e+03 4.938074392395682466e+00
2.060000000000000000e+03 4.938786592533817910e+00
2.070000000000000000e+03 4.932456809008010978e+00
2.080000000000000000e+03 4.921366347414492637e+00
2.090000000000000000e+03 4.928788624592071343e+00
2.100000000000000000e+03 4.916490885722715198e+00
2.110000000000000000e+03 4.902846401023720269e+00
2.120000000000000000e+03 4.896661415140561857e+00
2.130000000000000000e+03 4.903188734448736597e+00
2.140000000000000000e+03 4.898417252250816034e+00
2.150000000000000000e+03 4.893857430049867396e+00
2.160000000000000000e+03 4.889572274003635144e+00
2.170000000000000000e+03 4.878351086809135317e+00
2.180000000000000000e+03 4.866431702642039170e+00
2.190000000000000000e+03 4.875746058572528518e+00
2.200000000000000000e+03 4.896586821450223503e+00
2.210000000000000000e+03 4.858820941898823520e+00
2.220000000000000000e+03 4.843551139441067299e+00
2.230000000000000000e+03 4.852996859851499423e+00
2.240000000000000000e+03 4.843695068047889407e+00
2.250000000000000000e+03 4.847727071904097684e+00
2.260000000000000000e+03 4.822822696217980543e+00
2.270000000000000000e+03 4.832334393279976936e+00
2.280000000000000000e+03 4.836135096048943538e+00
2.290000000000000000e+03 4.814958415104388934e+00
2.300000000000000000e+03 4.823184352666263663e+00
2.310000000000000000e+03 4.813984233315310668e+00
2.320000000000000000e+03 4.809111554104285702e+00
2.330000000000000000e+03 4.801573797349831807e+00
2.340000000000000000e+03 4.790627850695295287e+00
2.350000000000000000e+03 4.781722899343749944e+00
2.360000000000000000e+03 4.789797255141529320e+00
2.370000000000000000e+03 4.781786520780937799e+00
2.380000000000000000e+03 4.764038822544371499e+00
2.390000000000000000e+03 4.769601432415153219e+00
2.400000000000000000e+03 4.765474510943597863e+00
2.410000000000000000e+03 4.752142974911834905e+00
2.420000000000000000e+03 4.757940181027431770e+00
2.430000000000000000e+03 4.744074689486225793e+00
2.440000000000000000e+03 4.741402927208322460e+00
2.450000000000000000e+03 4.739243022173242892e+00
2.460000000000000000e+03 4.739301981976584699e+00
2.470000000000000000e+03 4.733788784483683898e+00
2.480000000000000000e+03 4.720443320710774771e+00
2.490000000000000000e+03 4.731216233005740790e+00
2.500000000000000000e+03 4.715474792070088128e+00
2.510000000000000000e+03 4.713370382944808590e+00
2.520000000000000000e+03 4.716279652671905964e+00
2.530000000000000000e+03 4.708789341992349442e+00
2.540000000000000000e+03 4.711405919005767551e+00
2.550000000000000000e+03 4.697219131461691788e+00
2.560000000000000000e+03 4.699561914358576509e+00
2.570000000000000000e+03 4.685386282874762109e+00
2.580000000000000000e+03 4.673153705455189488e+00
2.590000000000000000e+03 4.679126839653674708e+00
2.600000000000000000e+03 4.683862928174952422e+00
2.610000000000000000e+03 4.667045827630381005e+00
2.620000000000000000e+03 4.661706377246024324e+00
2.630000000000000000e+03 4.659783782527076035e+00
2.640000000000000000e+03 4.670156717876954744e+00
2.650000000000000000e+03 4.652717837932894618e+00
2.660000000000000000e+03 4.654510377892625783e+00
2.670000000000000000e+03 4.651638743089989703e+00
2.680000000000000000e+03 4.644912126611269620e+00
2.690000000000000000e+03 4.651460988221998605e+00
2.700000000000000000e+03 4.621058872636240267e+00
2.710000000000000000e+03 4.639385635875632019e+00
2.720000000000000000e+03 4.634139438643597231e+00
2.730000000000000000e+03 4.628724325604872902e+00
2.740000000000000000e+03 4.625186607101674063e+00
2.750000000000000000e+03 4.610449300455996990e+00
2.760000000000000000e+03 4.609735817445574924e+00
2.770000000000000000e+03 4.594951861672109672e+00
2.780000000000000000e+03 4.601455764957472105e+00
2.790000000000000000e+03 4.601737623007310596e+00
2.800000000000000000e+03 4.597952237644828521e+00
2.810000000000000000e+03 4.592427173549990194e+00
2.820000000000000000e+03 4.577371893381330104e+00
2.830000000000000000e+03 4.591208656762578499e+00
2.840000000000000000e+03 4.577910642845908207e+00
2.850000000000000000e+03 4.573596993530203214e+00
2.860000000000000000e+03 4.568898560995740432e+00
2.870000000000000000e+03 4.565438565332277321e+00
2.880000000000000000e+03 4.559521473655496315e+00
2.890000000000000000e+03 4.565821026843903674e+00
2.900000000000000000e+03 4.575491189905871892e+00
2.910000000000000000e+03 4.547087464497471032e+00
2.920000000000000000e+03 4.548756003882965970e+00
2.930000000000000000e+03 4.551066246440737650e+00
2.940000000000000000e+03 4.541290944274740227e+00
2.950000000000000000e+03 4.554018053222576690e+00
2.960000000000000000e+03 4.528602194799750791e+00
2.970000000000000000e+03 4.513157787618596650e+00
2.980000000000000000e+03 4.516953639149139832e+00
2.990000000000000000e+03 4.511011637972663024e+00
3.000000000000000000e+03 4.533976188593777046e+00
3.010000000000000000e+03 4.518096142073941834e+00
3.020000000000000000e+03 4.505595648843658374e+00
3.030000000000000000e+03 4.496485291243065063e+00
3.040000000000000000e+03 4.508344119770639757e+00
3.050000000000000000e+03 4.493769464994461060e+00
3.060000000000000000e+03 4.490954526784423528e+00
3.070000000000000000e+03 4.488738060820892883e+00
3.080000000000000000e+03 4.480373817242968570e+00
3.090000000000000000e+03 4.474524548382993849e+00
3.100000000000000000e+03 4.489869264258351755e+00
3.110000000000000000e+03 4.476129800545669113e+00
3.120000000000000000e+03 4.483144770820234548e+00
3.130000000000000000e+03 4.481485638880720934e+00
3.140000000000000000e+03 4.461007406618955784e+00
3.150000000000000000e+03 4.460427383678425173e+00
3.160000000000000000e+03 4.457502388688761918e+00
3.170000000000000000e+03 4.465850743219904828e+00
3.180000000000000000e+03 4.452561513485475686e+00
3.190000000000000000e+03 4.457493616806654124e+00
3.200000000000000000e+03 4.468475333355838686e+00
3.210000000000000000e+03 4.445080581809983222e+00
3.220000000000000000e+03 4.434402674346013207e+00
3.230000000000000000e+03 4.445869612016941197e+00
3.240000000000000000e+03 4.449835810686213478e+00
3.250000000000000000e+03 4.439353877987641361e+00
3.260000000000000000e+03 4.451473746414174926e+00
3.270000000000000000e+03 4.423090575589444740e+00
3.280000000000000000e+03 4.432720135226361435e+00
3.290000000000000000e+03 4.436961181594621273e+00
3.300000000000000000e+03 4.419804711839189437e+00
3.310000000000000000e+03 4.419266109730030756e+00
3.320000000000000000e+03 4.415067683183885983e+00
3.330000000000000000e+03 4.401414314459534793e+00
3.340000000000000000e+03 4.406257358842481153e+00
3.350000000000000000e+03 4.392158430580719752e+00
3.360000000000000000e+03 4.391549987015079815e+00
3.370000000000000000e+03 4.390392582399424981e+00
3.380000000000000000e+03 4.394406465242227888e+00
3.390000000000000000e+03 4.383577711789520492e+00
3.400000000000000000e+03 4.384485262125298100e+00
3.410000000000000000e+03 4.402597848215340726e+00
3.420000000000000000e+03 4.365514008101639476e+00
3.430000000000000000e+03 4.364682265490412938e+00
3.440000000000000000e+03 4.356411709513700714e+00
3.450000000000000000e+03 4.363313379399946790e+00
3.460000000000000000e+03 4.356798511272040209e+00
3.470000000000000000e+03 4.358237935195860224e+00
3.480000000000000000e+03 4.359682133837909923e+00
3.490000000000000000e+03 4.345768740726544621e+00
3.500000000000000000e+03 4.343527589222262897e+00
3.510000000000000000e+03 4.351482945370754862e+00
3.520000000000000000e+03 4.355542757919436347e+00
3.530000000000000000e+03 4.346976419852191853e+00
3.540000000000000000e+03 4.347075143315990431e+00
3.550000000000000000e+03 4.325522842115853805e+00
3.560000000000000000e+03 4.344859907659566645e+00
3.570000000000000000e+03 4.322975593379753789e+00
3.580000000000000000e+03 4.323086556769287547e+00
3.590000000000000000e+03 4.330788354092628190e+00
3.600000000000000000e+03 4.317353765134980925e+00
3.610000000000000000e+03 4.317719990615231929e+00
3.620000000000000000e+03 4.326614501905121202e+00
3.630000000000000000e+03 4.320844896841194327e+00
3.640000000000000000e+03 4.322559289828991069e+00
3.650000000000000000e+03 4.328835549540524852e+00
3.660000000000000000e+03 4.311855544436059340e+00
3.670000000000000000e+03 4.300574135708918888e+00
3.680000000000000000e+03 4.311484839330343100e+00
3.690000000000000000e+03 4.308852934109968835e+00
3.700000000000000000e+03 4.304339663096156343e+00
3.710000000000000000e+03 4.290720690322127773e+00
3.720000000000000000e+03 4.286781246340836127e+00
3.730000000000000000e+03 4.284850673855649106e+00
3.740000000000000000e+03 4.279587917276524323e+00
3.750000000000000000e+03 4.289007579125262204e+00
3.760000000000000000e+03 4.275259239858229421e+00
3.770000000000000000e+03 4.266561887368459871e+00
3.780000000000000000e+03 4.289354436003293358e+00
3.790000000000000000e+03 4.272883796038483339e+00
3.800000000000000000e+03 4.275644907353661317e+00
3.810000000000000000e+03 4.293968077428567121e+00
3.820000000000000000e+03 4.263946985655939770e+00
3.830000000000000000e+03 4.274221400694320216e+00
3.840000000000000000e+03 4.264879098589541506e+00
3.850000000000000000e+03 4.252524131244454608e+00
3.860000000000000000e+03 4.265756458310892896e+00
3.870000000000000000e+03 4.248981129307004778e+00
3.880000000000000000e+03 4.246398521792766445e+00
3.890000000000000000e+03 4.245372721526077697e+00
3.900000000000000000e+03 4.240310619060609021e+00
3.910000000000000000e+03 4.265156367343479360e+00
3.920000000000000000e+03 4.223032946021566758e+00
3.930000000000000000e+03 4.234022963413391238e+00
3.940000000000000000e+03 4.222301655295431999e+00
3.950000000000000000e+03 4.223896871261505481e+00
3.960000000000000000e+03 4.214144983782111886e+00
3.970000000000000000e+03 4.223412318124613485e+00
3.980000000000000000e+03 4.227487064569626085e+00
3.990000000000000000e+03 4.217242614453789784e+00
4.000000000000000000e+03 4.213987926464048073e+00
4.010000000000000000e+03 4.211682765030722919e+00
4.020000000000000000e+03 4.206385372528494315e+00
4.030000000000000000e+03 4.212956498311493547e+00
4.040000000000000000e+03 4.215771110836066704e+00
4.050000000000000000e+03 4.204644931675544761e+00
4.060000000000000000e+03 4.208901898843901535e+00
4.070000000000000000e+03 4.199731300478140916e+00
4.080000000000000000e+03 4.210441262866845946e+00
4.090000000000000000e+03 4.184457613162956058e+00
4.100000000000000000e+03 4.205902656622288127e+00
4.110000000000000000e+03 4.197822942074013852e+00
4.120000000000000000e+03 4.183271636102644742e+00
4.130000000000000000e+03 4.178685947101891784e+00
4.140000000000000000e+03 4.197687993159453512e+00
4.150000000000000000e+03 4.172893042774466821e+00
4.160000000000000000e+03 4.188527223223291962e+00
4.170000000000000000e+03 4.165213191516867752e+00
4.180000000000000000e+03 4.181534118578833947e+00
4.190000000000000000e+03 4.173468924646526190e+00
4.200000000000000000e+03 4.173984408632339438e+00
4.210000000000000000e+03 4.155762378511946409e+00
4.220000000000000000e+03 4.161780098644994652e+00
4.230000000000000000e+03 4.163074369009554410e+00
4.240000000000000000e+03 4.160964471813398902e+00
4.250000000000000000e+03 4.148078629943076301e+00
4.260000000000000000e+03 4.152788140246086890e+00
4.270000000000000000e+03 4.162916072178133753e+00
4.280000000000000000e+03 4.141932788386448294e+00
4.290000000000000000e+03 4.141521083388960633e+00
4.300000000000000000e+03 4.157171161650761171e+00
4.310000000000000000e+03 4.128585182200974479e+00
4.320000000000000000e+03 4.140162949603261033e+00
4.330000000000000000e+03 4.149021143545181367e+00
4.340000000000000000e+03 4.165342552871693194e+00
4.350000000000000000e+03 4.138166971989110543e+00
4.360000000000000000e+03 4.123810105222541544e+00
4.370000000000000000e+03 4.129409283010262222e+00
4.380000000000000000e+03 4.132764271561105041e+00
4.390000000000000000e+03 4.126117901610214744e+00
4.400000000000000000e+03 4.126105420510012500e+00
4.410000000000000000e+03 4.138526010215647588e+00
4.420000000000000000e+03 4.113700417863421777e+00
4.430000000000000000e+03 4.102079115530118614e+00
4.440000000000000000e+03 4.111442017053716036e+00
4.450000000000000000e+03 4.120605439819957638e+00
4.460000000000000000e+03 4.108944946529266673e+00
4.470000000000000000e+03 4.111441321185166586e+00
4.480000000000000000e+03 4.101462284862011032e+00
4.490000000000000000e+03 4.101880335527512855e+00
4.500000000000000000e+03 4.105406494830075914e+00
4.510000000000000000e+03 4.106283323016305609e+00
4.520000000000000000e+03 4.096088469518458730e+00
4.530000000000000000e+03 4.099137583024086595e+00
4.540000000000000000e+03 4.085516650843720399e+00
4.550000000000000000e+03 4.101408804784029805e+00
4.560000000000000000e+03 4.090091147677943795e+00
4.570000000000000000e+03 4.116173751500179279e+00
4.580000000000000000e+03 4.089264720308381840e+00
4.590000000000000000e+03 4.091471729697883752e+00
4.600000000000000000e+03 4.091622068909242849e+00
4.610000000000000000e+03 4.079866118010927245e+00
4.620000000000000000e+03 4.083722128491297454e+00
4.630000000000000000e+03 4.103187689552872719e+00
4.640000000000000000e+03 4.080377533966943027e+00
4.650000000000000000e+03 4.073562817974263339e+00
4.660000000000000000e+03 4.063682970792551252e+00
4.670000000000000000e+03 4.061789112982091332e+00
4.680000000000000000e+03 4.051335413667104035e+00
4.690000000000000000e+03 4.064125792095945044e+00
4.700000000000000000e+03 4.069089035698818080e+00
4.710000000000000000e+03 4.059703157594555023e+00
4.720000000000000000e+03 4.064132831790623790e+00
4.730000000000000000e+03 4.072019486341335259e+00
4.740000000000000000e+03 4.070403407394134199e+00
4.750000000000000000e+03 4.043091644041012955e+00
4.760000000000000000e+03 4.058274404318548356e+00
4.770000000000000000e+03 4.039214317670844601e+00
4.780000000000000000e+03 4.059667685678181925e+00
4.790000000000000000e+03 4.042034066926373903e+00
4.800000000000000000e+03 4.039120347219340879e+00
4.810000000000000000e+03 4.052793203639293296e+00
4.820000000000000000e+03 4.047874297847791958e+00
4.830000000000000000e+03 4.047366550594725609e+00
4.840000000000000000e+03 4.053406853092743845e+00
4.850000000000000000e+03 4.044596262470656178e+00
4.860000000000000000e+03 4.028896383998730180e+00
4.870000000000000000e+03 4.034222830008660665e+00
4.880000000000000000e+03 4.035050604029049026e+00
4.890000000000000000e+03 4.030053486054976375e+00
4.900000000000000000e+03 4.026489285568368715e+00
4.910000000000000000e+03 4.033651656733165503e+00
4.920000000000000000e+03 4.015001775567789366e+00
4.930000000000000000e+03 4.020690335644674818e+00
4.940000000000000000e+03 4.022876885624222965e+00
4.950000000000000000e+03 4.028319483901429798e+00
4.960000000000000000e+03 4.010248882532543746e+00
4.970000000000000000e+03 4.003606124422296020e+00
4.980000000000000000e+03 4.015393439715217561e+00
4.990000000000000000e+03 4.004564303774072798e+00
5.000000000000000000e+03 4.004070594950306372e+00
5.010000000000000000e+03 4.002461391360452758e+00
5.020000000000000000e+03 4.011101575882961789e+00
5.030000000000000000e+03 3.997779348989332071e+00
5.040000000000000000e+03 4.012851336062291274e+00
5.050000000000000000e+03 3.997723885493899232e+00
5.060000000000000000e+03 3.996638673859833624e+00
5.070000000000000000e+03 3.997607946411565027e+00
5.080000000000000000e+03 4.008980207265445017e+00
5.090000000000000000e+03 3.999499170420813599e+00
5.100000000000000000e+03 4.014694640446552221e+00
5.110000000000000000e+03 3.983015479224158994e+00
5.120000000000000000e+03 3.997417689293704779e+00
5.130000000000000000e+03 3.995327127405272627e+00
5.140000000000000000e+03 4.000416972361604984e+00
5.150000000000000000e+03 4.008928823880689052e+00
5.160000000000000000e+03 3.966676305443943118e+00
5.170000000000000000e+03 3.984600584338588991e+00
5.180000000000000000e+03 3.999540779456212114e+00
5.190000000000000000e+03 3.974772651936525403e+00
5.200000000000000000e+03 3.993775173340741613e+00
5.210000000000000000e+03 3.972420144355791827e+00
5.220000000000000000e+03 3.970796312851402998e+00
5.230000000000000000e+03 3.972938069987875576e+00
5.240000000000000000e+03 3.972129284201993293e+00
5.250000000000000000e+03 3.958549185773617030e+00
5.260000000000000000e+03 3.957733965552743260e+00
5.270000000000000000e+03 3.990014606535140285e+00
5.280000000000000000e+03 3.961612200032924136e+00
5.290000000000000000e+03 3.968497561138375040e+00
5.300000000000000000e+03 3.947243880599434984e+00
5.310000000000000000e+03 3.963741476241672945e+00
5.320000000000000000e+03 3.966207576011465008e+00
5.330000000000000000e+03 3.959179971734549053e+00
5.340000000000000000e+03 3.959883269313856591e+00
5.350000000000000000e+03 3.941930427893426181e+00
5.360000000000000000e+03 3.937547955902162222e+00
5.370000000000000000e+03 3.949173471434612726e+00
5.380000000000000000e+03 3.969614610583145353e+00
5.390000000000000000e+03 3.972252569253116761e+00
5.400000000000000000e+03 3.948596637448985813e+00
5.410000000000000000e+03 3.952869512572208865e+00
5.420000000000000000e+03 3.940720588317317752e+00
5.430000000000000000e+03 3.928330295147784312e+00
5.440000000000000000e+03 3.931568825412456114e+00
5.450000000000000000e+03 3.940286286307938646e+00
5.460000000000000000e+03 3.936371656750459636e+00
5.470000000000000000e+03 3.921869771885521772e+00
5.480000000000000000e+03 3.922100653368835843e+00
5.490000000000000000e+03 3.923368253290498320e+00
5.500000000000000000e+03 3.938097711640200060e+00
5.510000000000000000e+03 3.948890559202618444e+00
5.520000000000000000e+03 3.919460328380307779e+00
5.530000000000000000e+03 3.906486931291098585e+00
5.540000000000000000e+03 3.928496830715023869e+00
5.550000000000000000e+03 3.907440370384160921e+00
5.560000000000000000e+03 3.896942280033299788e+00
5.570000000000000000e+03 3.914499346021772297e+00
5.580000000000000000e+03 3.923760435850636608e+00
5.590000000000000000e+03 3.920061885384170886e+00
5.600000000000000000e+03 3.899890086263524847e+00
5.610000000000000000e+03 3.915839791096062061e+00
5.620000000000000000e+03 3.916559028499157158e+00
5.630000000000000000e+03 3.901216605745424282e+00
5.640000000000000000e+03 3.910877020349571076e+00
5.650000000000000000e+03 3.900785973406788898e+00
5.660000000000000000e+03 3.905942614858965101e+00
5.670000000000000000e+03 3.904507545943606939e+00
5.680000000000000000e+03 3.882317678440991404e+00
5.690000000000000000e+03 3.895722753141982242e+00
5.700000000000000000e+03 3.873671396202108763e+00
5.710000000000000000e+03 3.891507581009159278e+00
5.720000000000000000e+03 3.896790793089542237e+00
5.730000000000000000e+03 3.879099000749682613e+00
5.740000000000000000e+03 3.891052222637469526e+00
5.750000000000000000e+03 3.904127963650164013e+00
5.760000000000000000e+03 3.874756836183502084e+00
5.770000000000000000e+03 3.876619800296361884e+00
5.780000000000000000e+03 3.878678821300329371e+00
5.790000000000000000e+03 3.874442644951786807e+00
5.800000000000000000e+03 3.878996111394590773e+00
5.810000000000000000e+03 3.859554888899714431e+00
5.820000000000000000e+03 3.886013131811048016e+00
5.830000000000000000e+03 3.866925594824420997e+00
5.840000000000000000e+03 3.875427714707607496e+00
5.850000000000000000e+03 3.862126037864201056e+00
5.860000000000000000e+03 3.865477521052124388e+00
5.870000000000000000e+03 3.857983295774313426e+00
5.880000000000000000e+03 3.857914698542209475e+00
5.890000000000000000e+03 3.867557762222617157e+00
5.900000000000000000e+03 3.875055497295064377e+00
5.910000000000000000e+03 3.849492814976558819e+00
5.920000000000000000e+03 3.867854760142454218e+00
5.930000000000000000e+03 3.854958791351733804e+00
5.940000000000000000e+03 3.871204732618535260e+00
5.950000000000000000e+03 3.863161769828346248e+00
5.960000000000000000e+03 3.847250484235741563e+00
5.970000000000000000e+03 3.853197845488161466e+00
5.980000000000000000e+03 3.853212448080685082e+00
5.990000000000000000e+03 3.851767389446032475e+00
6.000000000000000000e+03 3.876452512153282015e+00
6.010000000000000000e+03 3.837950013455898812e+00
6.020000000000000000e+03 3.841749833890000687e+00
6.030000000000000000e+03 3.845038221390028710e+00
6.040000000000000000e+03 3.841587357657465951e+00
6.050000000000000000e+03 3.854176220581310375e+00
6.060000000000000000e+03 3.830020481981136982e+00
6.070000000000000000e+03 3.833834504799714438e+00
6.080000000000000000e+03 3.827540512618047064e+00
6.090000000000000000e+03 3.849564287375484284e+00
6.100000000000000000e+03 3.827659485208237733e+00
6.110000000000000000e+03 3.817081512716127278e+00
6.120000000000000000e+03 3.837295447250224978e+00
6.130000000000000000e+03 3.829832607027566116e+00
6.140000000000000000e+03 3.823108110476297838e+00
6.150000000000000000e+03 3.826634330900876346e+00
6.160000000000000000e+03 3.812786279154688263e+00
6.170000000000000000e+03 3.817647616886764350e+00
6.180000000000000000e+03 3.823335477389926407e+00
6.190000000000000000e+03 3.842643144233320651e+00
6.200000000000000000e+03 3.813244981364668718e+00
6.210000000000000000e+03 3.818205144943056517e+00
6.220000000000000000e+03 3.810512587541152740e+00
6.230000000000000000e+03 3.802380624235303763e+00
6.240000000000000000e+03 3.818255723097625953e+00
6.250000000000000000e+03 3.819039786124319491e+00
6.260000000000000000e+03 3.802981517031640557e+00
6.270000000000000000e+03 3.820816599657750334e+00
6.280000000000000000e+03 3.827771104297132521e+00
6.290000000000000000e+03 3.816275806208552002e+00
6.300000000000000000e+03 3.804753171757406793e+00
6.310000000000000000e+03 3.818942895191149045e+00
6.320000000000000000e+03 3.801896028825809903e+00
6.330000000000000000e+03 3.807403785456731971e+00
6.340000000000000000e+03 3.816371640348122263e+00
6.350000000000000000e+03 3.799171287119346374e+00
6.360000000000000000e+03 3.806916572821032130e+00
6.370000000000000000e+03 3.792524443354635011e+00
6.380000000000000000e+03 3.789631657277440002e+00
6.390000000000000000e+03 3.811701456458003179e+00
6.400000000000000000e+03 3.785633793203927677e+00
6.410000000000000000e+03 3.786661484562547031e+00
6.420000000000000000e+03 3.782171468138944448e+00
6.430000000000000000e+03 3.788241519668503532e+00
6.440000000000000000e+03 3.799392681780367376e+00
6.450000000000000000e+03 3.787750709217894585e+00
6.460000000000000000e+03 3.768160018163420943e+00
6.470000000000000000e+03 3.785227299546027879e+00
6.480000000000000000e+03 3.791821291498985946e+00
6.490000000000000000e+03 3.776349257295163131e+00
6.500000000000000000e+03 3.769982819859545753e+00
6.510000000000000000e+03 3.790552220035030562e+00
6.520000000000000000e+03 3.766515222953924713e+00
6.530000000000000000e+03 3.771531281063505769e+00
6.540000000000000000e+03 3.777646578274510780e+00
6.550000000000000000e+03 3.788536554388513444e+00
6.560000000000000000e+03 3.771409905684713237e+00
6.570000000000000000e+03 3.783930687372375701e+00
6.580000000000000000e+03 3.771734070377184445e+00
6.590000000000000000e+03 3.765315126197640527e+00
6.600000000000000000e+03 3.759214778032174298e+00
6.610000000000000000e+03 3.759307500498034749e+00
6.620000000000000000e+03 3.759728211055727520e+00
6.630000000000000000e+03 3.771321779654746020e+00
6.640000000000000000e+03 3.756125850815641432e+00
6.650000000000000000e+03 3.760315250004837573e+00
6.660000000000000000e+03 3.765987268014091338e+00
6.670000000000000000e+03 3.784380161020427735e+00
6.680000000000000000e+03 3.748279685561936247e+00
6.690000000000000000e+03 3.787511386161786398e+00
6.700000000000000000e+03 3.763516924231515848e+00
6.710000000000000000e+03 3.765721743278801270e+00
6.720000000000000000e+03 3.754948974343959911e+00
6.730000000000000000e+03 3.739367097147784147e+00
6.740000000000000000e+03 3.746008465286359890e+00
6.750000000000000000e+03 3.729734594193994557e+00
6.760000000000000000e+03 3.757519367546274136e+00
6.770000000000000000e+03 3.752792463094265951e+00
6.780000000000000000e+03 3.742869400620018272e+00
6.790000000000000000e+03 3.751670592441705310e+00
6.800000000000000000e+03 3.738338394286332189e+00
6.810000000000000000e+03 3.747648010181229949e+00
6.820000000000000000e+03 3.729937354781345693e+00
6.830000000000000000e+03 3.736584380914387715e+00
6.840000000000000000e+03 3.745535163483139751e+00
6.850000000000000000e+03 3.745690476207916397e+00
6.860000000000000000e+03 3.730464531861162225e+00
6.870000000000000000e+03 3.760470586303866103e+00
6.880000000000000000e+03 3.738716187880608111e+00
6.890000000000000000e+03 3.729008477690090917e+00
6.900000000000000000e+03 3.729418158264682592e+00
6.910000000000000000e+03 3.742025925367573613e+00
6.920000000000000000e+03 3.741742515786376178e+00
6.930000000000000000e+03 3.725833205670518122e+00
6.940000000000000000e+03 3.747050460512306724e+00
6.950000000000000000e+03 3.741529307290270445e+00
6.960000000000000000e+03 3.760182353122698107e+00
6.970000000000000000e+03 3.742738050128199934e+00
6.980000000000000000e+03 3.731607984178269444e+00
6.990000000000000000e+03 3.728510253646602379e+00
7.000000000000000000e+03 3.706664120469716828e+00
7.010000000000000000e+03 3.730915334443825948e+00
7.020000000000000000e+03 3.746023613011632225e+00
7.030000000000000000e+03 3.733636503739112378e+00
7.040000000000000000e+03 3.727308154730738732e+00
7.050000000000000000e+03 3.717477532673548968e+00
7.060000000000000000e+03 3.707072540149724205e+00
7.070000000000000000e+03 3.726933682747540555e+00
7.080000000000000000e+03 3.714204205677136272e+00
7.090000000000000000e+03 3.717862961064247962e+00
7.100000000000000000e+03 3.713237234569435774e+00
7.110000000000000000e+03 3.717870271632598644e+00
7.120000000000000000e+03 3.728754002987448413e+00
7.130000000000000000e+03 3.710198322763660794e+00
7.140000000000000000e+03 3.704084956008450558e+00
7.150000000000000000e+03 3.707155504947993396e+00
7.160000000000000000e+03 3.721063999887634921e+00
7.170000000000000000e+03 3.717944402548851279e+00
7.180000000000000000e+03 3.713507410919572926e+00
7.190000000000000000e+03 3.692724890552987027e+00
7.200000000000000000e+03 3.701546119148074965e+00
7.210000000000000000e+03 3.720272105324917256e+00
7.220000000000000000e+03 3.706177302607668977e+00
7.230000000000000000e+03 3.702372800508191730e+00
7.240000000000000000e+03 3.703592520387180898e+00
7.250000000000000000e+03 3.696935575477473535e+00
7.260000000000000000e+03 3.708748840599277230e+00
7.270000000000000000e+03 3.697591905257683997e+00
7.280000000000000000e+03 3.693758938386432877e+00
7.290000000000000000e+03 3.698894933688810394e+00
7.300000000000000000e+03 3.681593609820825286e+00
7.310000000000000000e+03 3.679677651426576102e+00
7.320000000000000000e+03 3.683467146800364578e+00
7.330000000000000000e+03 3.679305848498386933e+00
7.340000000000000000e+03 3.686830104173640432e+00
7.350000000000000000e+03 3.689130778086776807e+00
7.360000000000000000e+03 3.685226774238388181e+00
7.370000000000000000e+03 3.711337355102457547e+00
7.380000000000000000e+03 3.690965866381648475e+00
7.390000000000000000e+03 3.688272815477342093e+00
7.400000000000000000e+03 3.698364932690391349e+00
7.410000000000000000e+03 3.677868565619783148e+00
7.420000000000000000e+03 3.678281867896317614e+00
7.430000000000000000e+03 3.674281334186851211e+00
7.440000000000000000e+03 3.682605533991107905e+00
7.450000000000000000e+03 3.678865442152958742e+00
7.460000000000000000e+03 3.673719746249952678e+00
7.470000000000000000e+03 3.659085600605177291e+00
7.480000000000000000e+03 3.683119807088373499e+00
7.490000000000000000e+03 3.670796077566637727e+00
7.500000000000000000e+03 3.682781368572347613e+00
7.510000000000000000e+03 3.677644263575086114e+00
7.520000000000000000e+03 3.660530519026592877e+00
7.530000000000000000e+03 3.664878120009106510e+00
7.540000000000000000e+03 3.680976917131256076e+00
7.550000000000000000e+03 3.677925870653454776e+00
7.560000000000000000e+03 3.664795759476808801e+00
7.570000000000000000e+03 3.681419790915037460e+00
7.580000000000000000e+03 3.659738816077493961e+00
7.590000000000000000e+03 3.654386648750300726e+00
7.600000000000000000e+03 3.673880820578353745e+00
7.610000000000000000e+03 3.652965015468371490e+00
7.620000000000000000e+03 3.658527284548342529e+00
7.630000000000000000e+03 3.661073942161390704e+00
7.640000000000000000e+03 3.656313773357084518e+00
7.650000000000000000e+03 3.677458717845784264e+00
7.660000000000000000e+03 3.657151200825675907e+00
7.670000000000000000e+03 3.662502192473813256e+00
7.680000000000000000e+03 3.645453137146914102e+00
7.690000000000000000e+03 3.664118068899985037e+00
7.700000000000000000e+03 3.640545496256700098e+00
7.710000000000000000e+03 3.640603126820356916e+00
7.720000000000000000e+03 3.639754424561932655e+00
7.730000000000000000e+03 3.664422836967423436e+00
7.740000000000000000e+03 3.668266048712686356e+00
7.750000000000000000e+03 3.661899603366968403e+00
7.760000000000000000e+03 3.651600677460419497e+00
7.770000000000000000e+03 3.665610305743672193e+00
7.780000000000000000e+03 3.641851521447910578e+00
7.790000000000000000e+03 3.651435094397296410e+00
7.800000000000000000e+03 3.639311197315470370e+00
7.810000000000000000e+03 3.644616161800569021e+00
7.820000000000000000e+03 3.646549103728861319e+00
7.830000000000000000e+03 3.669483980910289489e+00
7.840000000000000000e+03 3.643215714766795177e+00
7.850000000000000000e+03 3.658574335477262185e+00
7.860000000000000000e+03 3.634325200639241693e+00
7.870000000000000000e+03 3.646785778794589206e+00
7.880000000000000000e+03 3.642928413954797939e+00
7.890000000000000000e+03 3.619454976988156325e+00
7.900000000000000000e+03 3.630269659866154797e+00
7.910000000000000000e+03 3.639413394610806929e+00
7.920000000000000000e+03 3.632052303063646903e+00
7.930000000000000000e+03 3.652413988712984061e+00
7.940000000000000000e+03 3.629294121157872421e+00
7.950000000000000000e+03 3.635007527381627579e+00
7.960000000000000000e+03 3.633808089803382657e+00
7.970000000000000000e+03 3.627092218068631357e+00
7.980000000000000000e+03 3.620813780725595787e+00
7.990000000000000000e+03 3.630528148134843036e+00
8.000000000000000000e+03 3.622729017601667767e+00
8.010000000000000000e+03 3.652116313523555036e+00
8.020000000000000000e+03 3.635396452722761573e+00
8.030000000000000000e+03 3.629347726106192162e+00
8.040000000000000000e+03 3.645539727877305403e+00
8.050000000000000000e+03 3.620131281374304955e+00
8.060000000000000000e+03 3.620892005740619535e+00
8.070000000000000000e+03 3.622696374765994154e+00
8.080000000000000000e+03 3.620774667584329087e+00
8.090000000000000000e+03 3.632826544621708731e+00
8.100000000000000000e+03 3.645968857925677042e+00
8.110000000000000000e+03 3.622894728105896966e+00
8.120000000000000000e+03 3.614425230645227138e+00
8.130000000000000000e+03 3.608834098150486280e+00
8.140000000000000000e+03 3.613049110997386570e+00
8.150000000000000000e+03 3.633702191752533839e+00
8.160000000000000000e+03 3.627305974523309828e+00
8.170000000000000000e+03 3.601827417258269826e+00
8.180000000000000000e+03 3.606393350432933076e+00
8.190000000000000000e+03 3.618302570940280738e+00
8.200000000000000000e+03 3.624008964030650759e+00
8.210000000000000000e+03 3.617764453725416551e+00
8.220000000000000000e+03 3.615500268787642746e+00
8.230000000000000000e+03 3.612634417399144482e+00
8.240000000000000000e+03 3.608124751757229021e+00
8.250000000000000000e+03 3.604450251423958029e+00
8.260000000000000000e+03 3.599939472961229736e+00
8.270000000000000000e+03 3.611561958990925358e+00
8.280000000000000000e+03 3.621323398192555221e+00
8.290000000000000000e+03 3.593216035399316333e+00
8.300000000000000000e+03 3.641376597871587073e+00
8.310000000000000000e+03 3.618095267564597872e+00
8.320000000000000000e+03 3.613872813694750441e+00
8.330000000000000000e+03 3.616616782856669765e+00
8.340000000000000000e+03 3.609279218451463045e+00
8.350000000000000000e+03 3.597195375228584791e+00
8.360000000000000000e+03 3.595626208608349028e+00
8.370000000000000000e+03 3.590352450950449192e+00
8.380000000000000000e+03 3.589410168320877670e+00
8.390000000000000000e+03 3.622377828429410584e+00
8.400000000000000000e+03 3.589013071014589329e+00
8.410000000000000000e+03 3.587878398012644521e+00
8.420000000000000000e+03 3.587178998136676622e+00
8.430000000000000000e+03 3.600832784544227394e+00
8.440000000000000000e+03 3.597126444388824673e+00
8.450000000000000000e+03 3.579720620277270005e+00
8.460000000000000000e+03 3.631530404221094521e+00
8.470000000000000000e+03 3.594505695002617518e+00
8.480000000000000000e+03 3.587974485062086050e+00
8.490000000000000000e+03 3.604264509750914502e+00
8.500000000000000000e+03 3.591706598919879756e+00
8.510000000000000000e+03 3.578838693663584536e+00
8.520000000000000000e+03 3.584334935809971423e+00
8.530000000000000000e+03 3.606408423476041403e+00
8.540000000000000000e+03 3.579812530638525114e+00
8.550000000000000000e+03 3.579706367299757552e+00
8.560000000000000000e+03 3.584418879059968699e+00
8.570000000000000000e+03 3.596412800010055921e+00
8.580000000000000000e+03 3.586889734764695969e+00
8.590000000000000000e+03 3.582940072651088048e+00
8.600000000000000000e+03 3.580175486904071835e+00
8.610000000000000000e+03 3.577845266810019798e+00
8.620000000000000000e+03 3.572615333654831637e+00
8.630000000000000000e+03 3.588261800555892389e+00
8.640000000000000000e+03 3.571081834037560299e+00
8.650000000000000000e+03 3.567396847383765834e+00
8.660000000000000000e+03 3.603350214276102470e+00
8.670000000000000000e+03 3.582221206071181996e+00
8.680000000000000000e+03 3.567271333462108007e+00
8.690000000000000000e+03 3.582154649379039935e+00
8.700000000000000000e+03 3.575223320874993505e+00
8.710000000000000000e+03 3.588297945926825605e+00
8.720000000000000000e+03 3.560567498997455171e+00
8.730000000000000000e+03 3.599141198613040160e+00
8.740000000000000000e+03 3.565416848528650373e+00
8.750000000000000000e+03 3.560970312605925336e+00
8.760000000000000000e+03 3.583775618707412569e+00
8.770000000000000000e+03 3.564261285505390564e+00
8.780000000000000000e+03 3.592229770380169551e+00
8.790000000000000000e+03 3.569419565538782813e+00
8.800000000000000000e+03 3.583351416135597933e+00
8.810000000000000000e+03 3.592573952016577365e+00
8.820000000000000000e+03 3.553193367306196837e+00
8.830000000000000000e+03 3.557009565227389203e+00
8.840000000000000000e+03 3.559911624154390442e+00
8.850000000000000000e+03 3.549241406693588452e+00
8.860000000000000000e+03 3.573083916281638128e+00
8.870000000000000000e+03 3.577560980041845529e+00
8.880000000000000000e+03 3.574588944071694030e+00
8.890000000000000000e+03 3.559943101406805699e+00
8.900000000000000000e+03 3.546918423424649358e+00
8.910000000000000000e+03 3.564595727027618288e+00
8.920000000000000000e+03 3.547828310935712715e+00
8.930000000000000000e+03 3.560982765890922774e+00
8.940000000000000000e+03 3.563733472942991476e+00
8.950000000000000000e+03 3.559920464602325030e+00
8.960000000000000000e+03 3.563033348447762982e+00
8.970000000000000000e+03 3.549154213098796085e+00
8.980000000000000000e+03 3.549547037589177556e+00
8.990000000000000000e+03 3.542666724137418122e+00
9.000000000000000000e+03 3.556195218111807943e+00
9.010000000000000000e+03 3.553790237032586230e+00
9.020000000000000000e+03 3.558901123439775827e+00
9.030000000000000000e+03 3.546685974192828272e+00
9.040000000000000000e+03 3.545670090416716214e+00
9.050000000000000000e+03 3.549759687429696609e+00
9.060000000000000000e+03 3.550667369598460521e+00
9.070000000000000000e+03 3.543412858914510188e+00
9.080000000000000000e+03 3.575183842340245555e+00
9.090000000000000000e+03 3.546354953098905582e+00
9.100000000000000000e+03 3.557066136253395960e+00
9.110000000000000000e+03 3.537057068394306558e+00
9.120000000000000000e+03 3.561874602452162364e+00
9.130000000000000000e+03 3.551558708460773151e+00
9.140000000000000000e+03 3.533766263553961728e+00
9.150000000000000000e+03 3.544032903341996832e+00
9.160000000000000000e+03 3.560915946141987032e+00
9.170000000000000000e+03 3.533882577660564017e+00
9.180000000000000000e+03 3.539212187912979424e+00
9.190000000000000000e+03 3.544548044381430341e+00
9.200000000000000000e+03 3.531179376756796717e+00
9.210000000000000000e+03 3.530568284929606282e+00
9.220000000000000000e+03 3.525351670491153389e+00
9.230000000000000000e+03 3.529839022804935666e+00
9.240000000000000000e+03 3.527318876227359734e+00
9.250000000000000000e+03 3.543689389526248679e+00
9.260000000000000000e+03 3.542853272563384781e+00
9.270000000000000000e+03 3.532593598094305953e+00
9.280000000000000000e+03 3.544502035873588142e+00
9.290000000000000000e+03 3.526583804098740504e+00
9.300000000000000000e+03 3.527971484322039331e+00
9.310000000000000000e+03 3.528751806190452811e+00
9.320000000000000000e+03 3.521265007206439090e+00
9.330000000000000000e+03 3.539789188379577123e+00
9.340000000000000000e+03 3.555401338438202608e+00
9.350000000000000000e+03 3.522137251857577755e+00
9.360000000000000000e+03 3.527680745296385645e+00
9.370000000000000000e+03 3.537009075055008278e+00
9.380000000000000000e+03 3.523067480311042221e+00
9.390000000000000000e+03 3.522920896293376458e+00
9.400000000000000000e+03 3.530179832135580842e+00
9.410000000000000000e+03 3.520819323509979615e+00
9.420000000000000000e+03 3.542445437509853079e+00
9.430000000000000000e+03 3.522146457882801673e+00
9.440000000000000000e+03 3.507715032705961633e+00
9.450000000000000000e+03 3.572762548090290036e+00
9.460000000000000000e+03 3.521310777664406366e+00
9.470000000000000000e+03 3.521898699107818498e+00
9.480000000000000000e+03 3.517301710622414479e+00
9.490000000000000000e+03 3.511846792498490188e+00
9.500000000000000000e+03 3.518637625219434906e+00
9.510000000000000000e+03 3.522148624002886752e+00
9.520000000000000000e+03 3.500833956954405135e+00
9.530000000000000000e+03 3.523148146291576577e+00
9.540000000000000000e+03 3.507444910444736941e+00
9.550000000000000000e+03 3.511550101536440760e+00
9.560000000000000000e+03 3.530320847062363487e+00
9.570000000000000000e+03 3.515999871506759078e+00
9.580000000000000000e+03 3.516533628240304576e+00
9.590000000000000000e+03 3.502416185442181806e+00
9.600000000000000000e+03 3.516678309007027714e+00


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_May20_2022_hist_high_ep_2pds_Ns30_val.dat <==
0.000000000000000000e+00 1.213993723920659278e+02
1.000000000000000000e+01 5.197813542731212522e+01
2.000000000000000000e+01 3.327198374524353142e+01
3.000000000000000000e+01 2.671818575793110284e+01
4.000000000000000000e+01 2.296307726504591784e+01
5.000000000000000000e+01 1.970727630856057999e+01
6.000000000000000000e+01 1.707047607902173070e+01
7.000000000000000000e+01 1.523692186242998581e+01
8.000000000000000000e+01 1.398886264848726668e+01
9.000000000000000000e+01 1.303871376480920397e+01
1.000000000000000000e+02 1.234554105874680197e+01
1.100000000000000000e+02 1.181697441815856919e+01
1.200000000000000000e+02 1.136092436454852006e+01
1.300000000000000000e+02 1.099806924694714461e+01
1.400000000000000000e+02 1.066547359311024756e+01
1.500000000000000000e+02 1.038039469356250599e+01
1.600000000000000000e+02 1.016284604017154614e+01
1.700000000000000000e+02 9.908403132529416624e+00
1.800000000000000000e+02 9.718691515976564332e+00
1.900000000000000000e+02 9.563409899137743864e+00
2.000000000000000000e+02 9.363688244048830711e+00
2.100000000000000000e+02 9.230181934551554335e+00
2.200000000000000000e+02 9.081280210881871540e+00
2.300000000000000000e+02 8.969117054090689933e+00
2.400000000000000000e+02 8.831525029720854292e+00
2.500000000000000000e+02 8.713479694906890671e+00
2.600000000000000000e+02 8.643440767329861885e+00
2.700000000000000000e+02 8.502953408951778869e+00
2.800000000000000000e+02 8.396898932470778121e+00
2.900000000000000000e+02 8.305514275637150945e+00
3.000000000000000000e+02 8.204271683247640112e+00
3.100000000000000000e+02 8.122193776208570526e+00
3.200000000000000000e+02 8.098140041475428319e+00
3.300000000000000000e+02 7.948170615789227789e+00
3.400000000000000000e+02 7.890062973099924548e+00
3.500000000000000000e+02 7.862332282529048477e+00
3.600000000000000000e+02 7.754638022380818896e+00
3.700000000000000000e+02 7.681287783102253464e+00
3.800000000000000000e+02 7.638580485582173729e+00
3.900000000000000000e+02 7.590904676075805213e+00
4.000000000000000000e+02 7.514382622511963206e+00
4.100000000000000000e+02 7.461098298741702273e+00
4.200000000000000000e+02 7.430746394130064658e+00
4.300000000000000000e+02 7.368254599447901398e+00
4.400000000000000000e+02 7.351913005974166637e+00
4.500000000000000000e+02 7.272323965680874913e+00
4.600000000000000000e+02 7.229157051131333667e+00
4.700000000000000000e+02 7.182062629955650479e+00
4.800000000000000000e+02 7.145496801639220408e+00
4.900000000000000000e+02 7.102813174128422169e+00
5.000000000000000000e+02 7.092022252684234473e+00
5.100000000000000000e+02 7.073860416362874659e+00
5.200000000000000000e+02 7.005972358041431924e+00
5.300000000000000000e+02 6.961178622367048874e+00
5.400000000000000000e+02 6.938943248841607847e+00
5.500000000000000000e+02 6.873113754914018436e+00
5.600000000000000000e+02 6.836107977784987355e+00
5.700000000000000000e+02 6.816355043235310163e+00
5.800000000000000000e+02 6.782586453846810137e+00
5.900000000000000000e+02 6.792263106229619929e+00
6.000000000000000000e+02 6.721829724303442610e+00
6.100000000000000000e+02 6.724523148771899272e+00
6.200000000000000000e+02 6.713148896235457741e+00
6.300000000000000000e+02 6.645218138088711868e+00
6.400000000000000000e+02 6.673250507726140590e+00
6.500000000000000000e+02 6.586134720968296108e+00
6.600000000000000000e+02 6.554639195479042613e+00
6.700000000000000000e+02 6.552539350674567054e+00
6.800000000000000000e+02 6.541727377575401015e+00
6.900000000000000000e+02 6.500720350990889074e+00
7.000000000000000000e+02 6.471807522055879502e+00
7.100000000000000000e+02 6.419508597798357030e+00
7.200000000000000000e+02 6.406627215933165864e+00
7.300000000000000000e+02 6.372837971599141227e+00
7.400000000000000000e+02 6.369479013933207590e+00
7.500000000000000000e+02 6.351203936488820645e+00
7.600000000000000000e+02 6.308445903356560969e+00
7.700000000000000000e+02 6.311612812810060369e+00
7.800000000000000000e+02 6.323202898647246606e+00
7.900000000000000000e+02 6.324980229885881933e+00
8.000000000000000000e+02 6.256004196048509769e+00
8.100000000000000000e+02 6.236707666868205990e+00
8.200000000000000000e+02 6.190536216472764863e+00
8.300000000000000000e+02 6.216434220100925501e+00
8.400000000000000000e+02 6.177356149997040191e+00
8.500000000000000000e+02 6.215186857082981575e+00
8.600000000000000000e+02 6.131423695754945058e+00
8.700000000000000000e+02 6.135840340338795329e+00
8.800000000000000000e+02 6.094338726068369461e+00
8.900000000000000000e+02 6.137555702096551435e+00
9.000000000000000000e+02 6.057864904681280471e+00
9.100000000000000000e+02 6.072430529583775716e+00
9.200000000000000000e+02 6.052671980559333420e+00
9.300000000000000000e+02 6.041888879657657085e+00
9.400000000000000000e+02 6.015147480032635663e+00
9.500000000000000000e+02 5.986706949167868608e+00
9.600000000000000000e+02 5.968728909280473616e+00
9.700000000000000000e+02 5.970948139088758211e+00
9.800000000000000000e+02 5.974735155181403634e+00
9.900000000000000000e+02 5.926817912062436911e+00
1.000000000000000000e+03 5.919937017982117133e+00
1.010000000000000000e+03 5.897399083366016370e+00
1.020000000000000000e+03 5.892972362102002037e+00
1.030000000000000000e+03 5.873894445409327147e+00
1.040000000000000000e+03 5.873275178988721201e+00
1.050000000000000000e+03 5.892497526483093218e+00
1.060000000000000000e+03 5.849921410187584492e+00
1.070000000000000000e+03 5.844499998872136892e+00
1.080000000000000000e+03 5.819327006018695236e+00
1.090000000000000000e+03 5.831241377878305876e+00
1.100000000000000000e+03 5.808978911343338325e+00
1.110000000000000000e+03 5.792543340330685631e+00
1.120000000000000000e+03 5.756507839595480291e+00
1.130000000000000000e+03 5.805510882256952776e+00
1.140000000000000000e+03 5.744613778434447759e+00
1.150000000000000000e+03 5.738868221127982672e+00
1.160000000000000000e+03 5.694814819861971245e+00
1.170000000000000000e+03 5.692858173693686297e+00
1.180000000000000000e+03 5.662168325516680589e+00
1.190000000000000000e+03 5.699798031625187278e+00
1.200000000000000000e+03 5.653110370437814503e+00
1.210000000000000000e+03 5.652017094914959294e+00
1.220000000000000000e+03 5.628588739635466354e+00
1.230000000000000000e+03 5.642955182484468146e+00
1.240000000000000000e+03 5.630984026759367822e+00
1.250000000000000000e+03 5.582068323715670743e+00
1.260000000000000000e+03 5.647294009210503951e+00
1.270000000000000000e+03 5.586386666545664070e+00
1.280000000000000000e+03 5.576376590211110873e+00
1.290000000000000000e+03 5.527181562328961739e+00
1.300000000000000000e+03 5.536218168469042133e+00
1.310000000000000000e+03 5.517872814309646934e+00
1.320000000000000000e+03 5.546152331059911234e+00
1.330000000000000000e+03 5.493196614486882901e+00
1.340000000000000000e+03 5.496461250040189483e+00
1.350000000000000000e+03 5.511741070394653441e+00
1.360000000000000000e+03 5.490137100036506901e+00
1.370000000000000000e+03 5.491679052745104705e+00
1.380000000000000000e+03 5.467256178510383258e+00
1.390000000000000000e+03 5.546898898220965712e+00
1.400000000000000000e+03 5.439939105310133804e+00
1.410000000000000000e+03 5.480874185934303533e+00
1.420000000000000000e+03 5.470741301801369971e+00
1.430000000000000000e+03 5.432791414129432006e+00
1.440000000000000000e+03 5.406959795800079682e+00
1.450000000000000000e+03 5.407075675580118812e+00
1.460000000000000000e+03 5.383318474496150863e+00
1.470000000000000000e+03 5.413018372272494716e+00
1.480000000000000000e+03 5.395877656300474001e+00
1.490000000000000000e+03 5.371623198336989979e+00
1.500000000000000000e+03 5.349028183562404948e+00
1.510000000000000000e+03 5.364764203723016323e+00
1.520000000000000000e+03 5.355477475660743281e+00
1.530000000000000000e+03 5.391659313984986213e+00
1.540000000000000000e+03 5.428052389815524847e+00
1.550000000000000000e+03 5.356589969987191502e+00
1.560000000000000000e+03 5.293517902785384699e+00
1.570000000000000000e+03 5.375226393079222120e+00
1.580000000000000000e+03 5.347445097182654372e+00
1.590000000000000000e+03 5.318040180469115974e+00
1.600000000000000000e+03 5.266274794151890148e+00
1.610000000000000000e+03 5.293570328763142818e+00
1.620000000000000000e+03 5.309797429820419801e+00
1.630000000000000000e+03 5.286058031783311684e+00
1.640000000000000000e+03 5.245588356380039841e+00
1.650000000000000000e+03 5.265849213396868400e+00
1.660000000000000000e+03 5.245730707782218616e+00
1.670000000000000000e+03 5.227306729232511273e+00
1.680000000000000000e+03 5.258968503931336080e+00
1.690000000000000000e+03 5.229867206878862085e+00
1.700000000000000000e+03 5.253962156998085220e+00
1.710000000000000000e+03 5.231765324267051653e+00
1.720000000000000000e+03 5.207886129889413240e+00
1.730000000000000000e+03 5.203985103049276084e+00
1.740000000000000000e+03 5.234624600508803738e+00
1.750000000000000000e+03 5.170921030256356410e+00
1.760000000000000000e+03 5.174760733707699067e+00
1.770000000000000000e+03 5.183909265018470158e+00
1.780000000000000000e+03 5.173623887059810578e+00
1.790000000000000000e+03 5.157559685114422088e+00
1.800000000000000000e+03 5.140902340721038577e+00
1.810000000000000000e+03 5.126550765461558967e+00
1.820000000000000000e+03 5.147791913181893442e+00
1.830000000000000000e+03 5.140529643278767935e+00
1.840000000000000000e+03 5.169338929875253008e+00
1.850000000000000000e+03 5.145225622866802517e+00
1.860000000000000000e+03 5.114917793396402956e+00
1.870000000000000000e+03 5.106985670904341745e+00
1.880000000000000000e+03 5.132027250983180799e+00
1.890000000000000000e+03 5.118185024731686461e+00
1.900000000000000000e+03 5.078039550062314333e+00
1.910000000000000000e+03 5.059817510035641952e+00
1.920000000000000000e+03 5.090122546086655042e+00
1.930000000000000000e+03 5.074634655359534285e+00
1.940000000000000000e+03 5.060910764307371856e+00
1.950000000000000000e+03 5.072584680533832824e+00
1.960000000000000000e+03 5.069493490646672207e+00
1.970000000000000000e+03 5.052195670330731581e+00
1.980000000000000000e+03 5.043816457544570753e+00
1.990000000000000000e+03 5.049958884194570174e+00
2.000000000000000000e+03 5.062629603857996763e+00
2.010000000000000000e+03 5.122893295865647012e+00
2.020000000000000000e+03 5.017337494838210787e+00
2.030000000000000000e+03 5.029545276025830347e+00
2.040000000000000000e+03 5.125795256158466984e+00
2.050000000000000000e+03 5.015693830451583679e+00
2.060000000000000000e+03 5.004799446714229383e+00
2.070000000000000000e+03 5.030826337522063874e+00
2.080000000000000000e+03 5.027120091725080009e+00
2.090000000000000000e+03 5.038648390203235294e+00
2.100000000000000000e+03 5.009260185577459445e+00
2.110000000000000000e+03 5.015379902683076097e+00
2.120000000000000000e+03 4.978171575008700778e+00
2.130000000000000000e+03 4.970093743343977799e+00
2.140000000000000000e+03 4.963321815684020422e+00
2.150000000000000000e+03 4.972366456414881064e+00
2.160000000000000000e+03 4.951404164299475497e+00
2.170000000000000000e+03 4.935104561638158138e+00
2.180000000000000000e+03 4.961455743108096783e+00
2.190000000000000000e+03 4.947903260329973740e+00
2.200000000000000000e+03 4.924025486611320446e+00
2.210000000000000000e+03 4.928100136916117258e+00
2.220000000000000000e+03 4.926619117380028889e+00
2.230000000000000000e+03 4.925866824321103010e+00
2.240000000000000000e+03 4.900094222116562648e+00
2.250000000000000000e+03 5.028026045447287373e+00
2.260000000000000000e+03 4.899632553025082160e+00
2.270000000000000000e+03 4.915896317644928182e+00
2.280000000000000000e+03 4.921373904923354914e+00
2.290000000000000000e+03 4.901725869926453427e+00
2.300000000000000000e+03 4.962195529773893554e+00
2.310000000000000000e+03 4.876284307864241718e+00
2.320000000000000000e+03 4.857689470099446183e+00
2.330000000000000000e+03 4.898690979162307890e+00
2.340000000000000000e+03 4.964268036484485336e+00
2.350000000000000000e+03 4.837280875671951641e+00
2.360000000000000000e+03 4.865984478694873161e+00
2.370000000000000000e+03 4.849112022359919116e+00
2.380000000000000000e+03 4.905344107998041103e+00
2.390000000000000000e+03 4.858636438108919542e+00
2.400000000000000000e+03 4.842750889271211889e+00
2.410000000000000000e+03 4.855146622962972280e+00
2.420000000000000000e+03 4.797175593696546336e+00
2.430000000000000000e+03 4.796396038982660315e+00
2.440000000000000000e+03 4.809106993070623837e+00
2.450000000000000000e+03 4.828066729839006754e+00
2.460000000000000000e+03 4.813708661381591369e+00
2.470000000000000000e+03 4.822602208914776867e+00
2.480000000000000000e+03 4.799948437731681672e+00
2.490000000000000000e+03 4.809161526885409543e+00
2.500000000000000000e+03 4.799650004660374059e+00
2.510000000000000000e+03 4.802778655690032927e+00
2.520000000000000000e+03 4.768441990495809080e+00
2.530000000000000000e+03 4.747653381537618955e+00
2.540000000000000000e+03 4.782091253733370628e+00
2.550000000000000000e+03 4.806662449792995062e+00
2.560000000000000000e+03 4.748523081001677859e+00
2.570000000000000000e+03 4.759946347743683859e+00
2.580000000000000000e+03 4.776638424974652963e+00
2.590000000000000000e+03 4.730818920578313325e+00
2.600000000000000000e+03 4.739536002904413792e+00
2.610000000000000000e+03 4.722568205082924742e+00
2.620000000000000000e+03 4.821120628735739544e+00
2.630000000000000000e+03 4.721083310482003803e+00
2.640000000000000000e+03 4.701780209329315063e+00
2.650000000000000000e+03 4.813582459622049115e+00
2.660000000000000000e+03 4.765309607903739142e+00
2.670000000000000000e+03 4.721625052198122674e+00
2.680000000000000000e+03 4.680830012021417907e+00
2.690000000000000000e+03 4.765571568924344525e+00
2.700000000000000000e+03 4.706063300047888198e+00
2.710000000000000000e+03 4.680825529729825796e+00
2.720000000000000000e+03 4.716929103348451058e+00
2.730000000000000000e+03 4.683680084170926072e+00
2.740000000000000000e+03 4.700090512966545120e+00
2.750000000000000000e+03 4.734332496779612320e+00
2.760000000000000000e+03 4.670064415824391801e+00
2.770000000000000000e+03 4.667326585340223488e+00
2.780000000000000000e+03 4.680365257029517778e+00
2.790000000000000000e+03 4.687812896457927536e+00
2.800000000000000000e+03 4.658756886961533894e+00
2.810000000000000000e+03 4.679836468244038983e+00
2.820000000000000000e+03 4.651722800119894252e+00
2.830000000000000000e+03 4.647281483750363762e+00
2.840000000000000000e+03 4.626944262140625597e+00
2.850000000000000000e+03 4.650147811017047772e+00
2.860000000000000000e+03 4.653765943870313393e+00
2.870000000000000000e+03 4.658338859068039461e+00
2.880000000000000000e+03 4.635872510577288885e+00
2.890000000000000000e+03 4.632319252041252611e+00
2.900000000000000000e+03 4.690598137948254198e+00
2.910000000000000000e+03 4.613796789965049605e+00
2.920000000000000000e+03 4.665209860706545975e+00
2.930000000000000000e+03 4.641292023164143465e+00
2.940000000000000000e+03 4.609384724234975472e+00
2.950000000000000000e+03 4.685259474303715699e+00
2.960000000000000000e+03 4.603027939404397806e+00
2.970000000000000000e+03 4.635365598018663214e+00
2.980000000000000000e+03 4.591314799170604033e+00
2.990000000000000000e+03 4.629476494411078669e+00
3.000000000000000000e+03 4.625803903357700086e+00
3.010000000000000000e+03 4.577395019660814413e+00
3.020000000000000000e+03 4.619627022488319135e+00
3.030000000000000000e+03 4.565500605231280318e+00
3.040000000000000000e+03 4.561966538269331295e+00
3.050000000000000000e+03 4.572374710026683609e+00
3.060000000000000000e+03 4.573741910791241594e+00
3.070000000000000000e+03 4.575973890696912960e+00
3.080000000000000000e+03 4.573384509416595911e+00
3.090000000000000000e+03 4.551838580898133202e+00
3.100000000000000000e+03 4.578124375066616736e+00
3.110000000000000000e+03 4.572892567680425735e+00
3.120000000000000000e+03 4.539396762850881117e+00
3.130000000000000000e+03 4.566330438381058343e+00
3.140000000000000000e+03 4.588133823774463771e+00
3.150000000000000000e+03 4.513556722825263101e+00
3.160000000000000000e+03 4.539692137442669306e+00
3.170000000000000000e+03 4.558997285922832710e+00
3.180000000000000000e+03 4.543937232188442366e+00
3.190000000000000000e+03 4.512886457722800948e+00
3.200000000000000000e+03 4.532123139542607149e+00
3.210000000000000000e+03 4.523251755348218772e+00
3.220000000000000000e+03 4.547255247805678913e+00
3.230000000000000000e+03 4.506262977359195787e+00
3.240000000000000000e+03 4.542900734389816009e+00
3.250000000000000000e+03 4.518625918804498376e+00
3.260000000000000000e+03 4.528057578607041833e+00
3.270000000000000000e+03 4.521712796268519519e+00
3.280000000000000000e+03 4.524182931886361558e+00
3.290000000000000000e+03 4.498791002413697449e+00
3.300000000000000000e+03 4.574322576346218305e+00
3.310000000000000000e+03 4.473995091646628453e+00
3.320000000000000000e+03 4.563747496738755238e+00
3.330000000000000000e+03 4.571393476930513344e+00
3.340000000000000000e+03 4.540618052152396444e+00
3.350000000000000000e+03 4.455332212381099666e+00
3.360000000000000000e+03 4.466529561306124663e+00
3.370000000000000000e+03 4.489537049281374870e+00
3.380000000000000000e+03 4.474937796559975922e+00
3.390000000000000000e+03 4.443529143391426572e+00
3.400000000000000000e+03 4.458995068838468967e+00
3.410000000000000000e+03 4.472425323255238894e+00
3.420000000000000000e+03 4.433630102067380285e+00
3.430000000000000000e+03 4.512336140455186495e+00
3.440000000000000000e+03 4.447455829746254530e+00
3.450000000000000000e+03 4.445075003610144293e+00
3.460000000000000000e+03 4.435967409060626032e+00
3.470000000000000000e+03 4.465603020455771954e+00
3.480000000000000000e+03 4.430677515236078889e+00
3.490000000000000000e+03 4.505591838882381239e+00
3.500000000000000000e+03 4.413729548767468813e+00
3.510000000000000000e+03 4.419293516149925161e+00
3.520000000000000000e+03 4.516874463883776336e+00
3.530000000000000000e+03 4.428145313418253792e+00
3.540000000000000000e+03 4.419696608267456917e+00
3.550000000000000000e+03 4.453975127871423467e+00
3.560000000000000000e+03 4.411139622704783214e+00
3.570000000000000000e+03 4.390713185140874053e+00
3.580000000000000000e+03 4.404611269266518470e+00
3.590000000000000000e+03 4.426542696385060260e+00
3.600000000000000000e+03 4.454953323616375194e+00
3.610000000000000000e+03 4.427944587257417908e+00
3.620000000000000000e+03 4.396108440932557038e+00
3.630000000000000000e+03 4.375873587447460800e+00
3.640000000000000000e+03 4.381266438539061170e+00
3.650000000000000000e+03 4.462874384543754402e+00
3.660000000000000000e+03 4.362203138683998560e+00
3.670000000000000000e+03 4.389099507703760672e+00
3.680000000000000000e+03 4.380361704762607999e+00
3.690000000000000000e+03 4.385890158902969738e+00
3.700000000000000000e+03 4.391935431250713506e+00
3.710000000000000000e+03 4.363544835228891472e+00
3.720000000000000000e+03 4.348518224440483415e+00
3.730000000000000000e+03 4.365371790692251786e+00
3.740000000000000000e+03 4.345202745068629469e+00
3.750000000000000000e+03 4.384795857008807474e+00
3.760000000000000000e+03 4.381839963886884348e+00
3.770000000000000000e+03 4.389887737672255597e+00
3.780000000000000000e+03 4.352968601722623454e+00
3.790000000000000000e+03 4.319607392590563144e+00
3.800000000000000000e+03 4.356758672496227724e+00
3.810000000000000000e+03 4.372906865361415818e+00
3.820000000000000000e+03 4.313602472444951985e+00
3.830000000000000000e+03 4.411506061078088514e+00
3.840000000000000000e+03 4.342061544803609507e+00
3.850000000000000000e+03 4.309468627532235807e+00
3.860000000000000000e+03 4.310698644388677003e+00
3.870000000000000000e+03 4.330693002971502281e+00
3.880000000000000000e+03 4.330258060720691304e+00
3.890000000000000000e+03 4.310907263267805156e+00
3.900000000000000000e+03 4.305737043814742648e+00
3.910000000000000000e+03 4.314775833902170454e+00
3.920000000000000000e+03 4.285830755013561699e+00
3.930000000000000000e+03 4.512750152670728987e+00
3.940000000000000000e+03 4.338280836723935607e+00
3.950000000000000000e+03 4.288579527964449412e+00
3.960000000000000000e+03 4.290772255345325803e+00
3.970000000000000000e+03 4.297792205019272060e+00
3.980000000000000000e+03 4.263544826038842217e+00
3.990000000000000000e+03 4.302948477565811558e+00
4.000000000000000000e+03 4.284705111350763040e+00
4.010000000000000000e+03 4.298292335491243676e+00
4.020000000000000000e+03 4.319122095267523775e+00
4.030000000000000000e+03 4.270610425140685784e+00
4.040000000000000000e+03 4.260323943953308934e+00
4.050000000000000000e+03 4.297193924598976089e+00
4.060000000000000000e+03 4.271251502925707655e+00
4.070000000000000000e+03 4.257306046069211369e+00
4.080000000000000000e+03 4.279364623208583573e+00
4.090000000000000000e+03 4.248729291451859069e+00
4.100000000000000000e+03 4.282120664846527092e+00
4.110000000000000000e+03 4.267824381481959861e+00
4.120000000000000000e+03 4.271365819470994474e+00
4.130000000000000000e+03 4.281323954368098761e+00
4.140000000000000000e+03 4.260428256863946217e+00
4.150000000000000000e+03 4.247608409483786929e+00
4.160000000000000000e+03 4.229461183612698072e+00
4.170000000000000000e+03 4.229150230237969765e+00
4.180000000000000000e+03 4.281002065343075813e+00
4.190000000000000000e+03 4.251301958708204154e+00
4.200000000000000000e+03 4.231957678166798686e+00
4.210000000000000000e+03 4.245686305342063704e+00
4.220000000000000000e+03 4.279467580603631305e+00
4.230000000000000000e+03 4.217943354595711902e+00
4.240000000000000000e+03 4.224976190804654586e+00
4.250000000000000000e+03 4.262805495962855851e+00
4.260000000000000000e+03 4.207395518337857965e+00
4.270000000000000000e+03 4.215560046148737250e+00
4.280000000000000000e+03 4.234522517826477817e+00
4.290000000000000000e+03 4.207763834777067835e+00
4.300000000000000000e+03 4.200288517442669622e+00
4.310000000000000000e+03 4.194446779858161278e+00
4.320000000000000000e+03 4.213009015127768819e+00
4.330000000000000000e+03 4.214334395268320321e+00
4.340000000000000000e+03 4.250422288446991104e+00
4.350000000000000000e+03 4.227318546274316802e+00
4.360000000000000000e+03 4.217410856977044986e+00
4.370000000000000000e+03 4.217348897473679692e+00
4.380000000000000000e+03 4.191337080044348795e+00
4.390000000000000000e+03 4.204834090689502091e+00
4.400000000000000000e+03 4.214875427070491121e+00
4.410000000000000000e+03 4.191380766464934737e+00
4.420000000000000000e+03 4.224255395768778953e+00
4.430000000000000000e+03 4.195403881249889722e+00
4.440000000000000000e+03 4.155033019447643028e+00
4.450000000000000000e+03 4.169710547923775934e+00
4.460000000000000000e+03 4.264287382565053797e+00
4.470000000000000000e+03 4.180482136422106088e+00
4.480000000000000000e+03 4.215785136196482874e+00
4.490000000000000000e+03 4.148560947801305687e+00
4.500000000000000000e+03 4.155669207613901683e+00
4.510000000000000000e+03 4.166695912576397376e+00
4.520000000000000000e+03 4.185134675150312233e+00
4.530000000000000000e+03 4.155744249362956388e+00
4.540000000000000000e+03 4.193761215536069287e+00
4.550000000000000000e+03 4.155886297159367082e+00
4.560000000000000000e+03 4.185065173663667260e+00
4.570000000000000000e+03 4.173942367996643199e+00
4.580000000000000000e+03 4.137172886574624009e+00
4.590000000000000000e+03 4.182676127408383238e+00
4.600000000000000000e+03 4.235592600177998435e+00
4.610000000000000000e+03 4.186140152773448087e+00
4.620000000000000000e+03 4.160614475571012605e+00
4.630000000000000000e+03 4.149682384424326465e+00
4.640000000000000000e+03 4.258660188337576535e+00
4.650000000000000000e+03 4.136011396381312544e+00
4.660000000000000000e+03 4.220667650461169984e+00
4.670000000000000000e+03 4.150140387676874099e+00
4.680000000000000000e+03 4.195961900172616943e+00
4.690000000000000000e+03 4.148905524740549744e+00
4.700000000000000000e+03 4.141225404214402772e+00
4.710000000000000000e+03 4.204505211639894213e+00
4.720000000000000000e+03 4.192515998677873057e+00
4.730000000000000000e+03 4.113138194553535243e+00
4.740000000000000000e+03 4.129018733315851897e+00
4.750000000000000000e+03 4.128201715996807408e+00
4.760000000000000000e+03 4.123761540235159728e+00
4.770000000000000000e+03 4.112060133765211845e+00
4.780000000000000000e+03 4.116774710242543378e+00
4.790000000000000000e+03 4.120145542203628608e+00
4.800000000000000000e+03 4.125346082561233807e+00
4.810000000000000000e+03 4.207559621459885157e+00
4.820000000000000000e+03 4.118233882537428059e+00
4.830000000000000000e+03 4.221413005000703045e+00
4.840000000000000000e+03 4.130596179558585490e+00
4.850000000000000000e+03 4.091584309812843046e+00
4.860000000000000000e+03 4.161426045941444052e+00
4.870000000000000000e+03 4.129349236376937071e+00
4.880000000000000000e+03 4.098823955551582188e+00
4.890000000000000000e+03 4.160149143553202755e+00
4.900000000000000000e+03 4.084733658025555769e+00
4.910000000000000000e+03 4.103166074176792577e+00
4.920000000000000000e+03 4.076226388066842787e+00
4.930000000000000000e+03 4.101049075008125655e+00
4.940000000000000000e+03 4.111429491401811021e+00
4.950000000000000000e+03 4.089267752090955277e+00
4.960000000000000000e+03 4.080362809449458616e+00
4.970000000000000000e+03 4.061218059457635476e+00
4.980000000000000000e+03 4.117482589193845577e+00
4.990000000000000000e+03 4.089270317443684633e+00
5.000000000000000000e+03 4.073806522395139851e+00
5.010000000000000000e+03 4.098592907500223426e+00
5.020000000000000000e+03 4.054643046405521645e+00
5.030000000000000000e+03 4.049659742967731901e+00
5.040000000000000000e+03 4.132804654263583011e+00
5.050000000000000000e+03 4.057372628197090769e+00
5.060000000000000000e+03 4.090769607400905450e+00
5.070000000000000000e+03 4.052657425850809680e+00
5.080000000000000000e+03 4.031044888268469073e+00
5.090000000000000000e+03 4.072154384346945655e+00
5.100000000000000000e+03 4.073814481755728245e+00
5.110000000000000000e+03 4.044857037520546150e+00
5.120000000000000000e+03 4.070834486983001099e+00
5.130000000000000000e+03 4.060289691305207782e+00
5.140000000000000000e+03 4.032089737362809068e+00
5.150000000000000000e+03 4.029466574604446905e+00
5.160000000000000000e+03 4.033110906179368627e+00
5.170000000000000000e+03 4.037449527578536035e+00
5.180000000000000000e+03 4.043849683237510817e+00
5.190000000000000000e+03 4.020346392990149731e+00
5.200000000000000000e+03 4.107040612505972632e+00
5.210000000000000000e+03 4.041602983005779137e+00
5.220000000000000000e+03 4.051965053110154535e+00
5.230000000000000000e+03 4.064340497298241317e+00
5.240000000000000000e+03 4.052910858356158386e+00
5.250000000000000000e+03 4.013475607275483803e+00
5.260000000000000000e+03 4.081988729593136966e+00
5.270000000000000000e+03 4.065322365078424482e+00
5.280000000000000000e+03 4.076092560695167677e+00
5.290000000000000000e+03 4.023106355835775361e+00
5.300000000000000000e+03 4.017271186850134512e+00
5.310000000000000000e+03 4.003648524479684667e+00
5.320000000000000000e+03 4.005340825317256659e+00
5.330000000000000000e+03 4.092297245285881679e+00
5.340000000000000000e+03 4.321858300254702634e+00
5.350000000000000000e+03 3.988183090391888452e+00
5.360000000000000000e+03 3.999387932679145496e+00
5.370000000000000000e+03 3.973494809750327761e+00
5.380000000000000000e+03 4.088008902597905170e+00
5.390000000000000000e+03 3.974435053571281351e+00
5.400000000000000000e+03 3.987830245832948872e+00
5.410000000000000000e+03 4.004824827937649268e+00
5.420000000000000000e+03 4.025274298188780797e+00
5.430000000000000000e+03 3.978835739568581609e+00
5.440000000000000000e+03 3.983616536073964820e+00
5.450000000000000000e+03 3.977016820229845706e+00
5.460000000000000000e+03 3.987871498333320108e+00
5.470000000000000000e+03 4.010636017320411639e+00
5.480000000000000000e+03 3.955773954993865971e+00
5.490000000000000000e+03 4.017586670506225310e+00
5.500000000000000000e+03 3.964631955357631021e+00
5.510000000000000000e+03 3.980693597404660444e+00
5.520000000000000000e+03 3.981044199847896259e+00
5.530000000000000000e+03 4.155983134715543592e+00
5.540000000000000000e+03 4.000244848386895313e+00
5.550000000000000000e+03 4.090876145663683516e+00
5.560000000000000000e+03 3.989158242522690134e+00
5.570000000000000000e+03 3.961086052210011754e+00
5.580000000000000000e+03 3.975868509286644592e+00
5.590000000000000000e+03 4.135714631512390049e+00
5.600000000000000000e+03 4.027584805013082025e+00
5.610000000000000000e+03 3.973228390884467220e+00
5.620000000000000000e+03 3.992144858772698868e+00
5.630000000000000000e+03 3.968024600560315918e+00
5.640000000000000000e+03 3.982027806068564324e+00
5.650000000000000000e+03 3.970528511977808428e+00
5.660000000000000000e+03 3.983078569913478972e+00
5.670000000000000000e+03 3.941551909009446852e+00
5.680000000000000000e+03 3.967245462541811651e+00
5.690000000000000000e+03 4.003216642213742738e+00
5.700000000000000000e+03 3.943651389749671221e+00
5.710000000000000000e+03 3.985210495657932839e+00
5.720000000000000000e+03 4.024224598753879611e+00
5.730000000000000000e+03 3.974251005995316444e+00
5.740000000000000000e+03 3.927985548944558758e+00
5.750000000000000000e+03 3.957320327969624962e+00
5.760000000000000000e+03 3.990325792248508918e+00
5.770000000000000000e+03 3.966791585883967741e+00
5.780000000000000000e+03 3.987049476739442433e+00
5.790000000000000000e+03 3.966320225201845240e+00
5.800000000000000000e+03 3.911091360189197008e+00
5.810000000000000000e+03 3.975788513284900905e+00
5.820000000000000000e+03 3.932519457284526343e+00
5.830000000000000000e+03 3.986551924258859181e+00
5.840000000000000000e+03 3.942176705737612252e+00
5.850000000000000000e+03 4.006031257739794960e+00
5.860000000000000000e+03 3.948105350437637107e+00
5.870000000000000000e+03 3.915554470392144992e+00
5.880000000000000000e+03 3.921040845211186010e+00
5.890000000000000000e+03 3.922981015064394228e+00
5.900000000000000000e+03 3.933482466850030335e+00
5.910000000000000000e+03 3.920086578269404765e+00
5.920000000000000000e+03 3.930095067512369589e+00
5.930000000000000000e+03 3.892933478550642867e+00
5.940000000000000000e+03 3.946561407949495948e+00
5.950000000000000000e+03 3.922886083601530238e+00
5.960000000000000000e+03 3.947122713773962843e+00
5.970000000000000000e+03 3.943781126839573492e+00
5.980000000000000000e+03 3.895655310060145204e+00
5.990000000000000000e+03 3.939216118691730717e+00
6.000000000000000000e+03 3.943910496947740096e+00
6.010000000000000000e+03 3.939357622130367442e+00
6.020000000000000000e+03 3.908184457531317157e+00
6.030000000000000000e+03 3.933867337998472991e+00
6.040000000000000000e+03 3.911009429623758749e+00
6.050000000000000000e+03 3.899268663744593244e+00
6.060000000000000000e+03 3.890148332802811915e+00
6.070000000000000000e+03 3.908941211616519418e+00
6.080000000000000000e+03 3.858794751737277373e+00
6.090000000000000000e+03 3.920318781093949490e+00
6.100000000000000000e+03 3.905054382453518880e+00
6.110000000000000000e+03 3.879464684554880360e+00
6.120000000000000000e+03 3.884052776987752420e+00
6.130000000000000000e+03 3.922877088695889469e+00
6.140000000000000000e+03 3.940857802796593479e+00
6.150000000000000000e+03 3.984706131882060909e+00
6.160000000000000000e+03 3.906505973058469916e+00
6.170000000000000000e+03 3.873144505396122650e+00
6.180000000000000000e+03 3.873557529844073422e+00
6.190000000000000000e+03 3.901698520231084988e+00
6.200000000000000000e+03 3.875029409973764327e+00
6.210000000000000000e+03 3.915523903432910124e+00
6.220000000000000000e+03 3.878183103459655001e+00
6.230000000000000000e+03 3.934828321112113780e+00
6.240000000000000000e+03 3.863764810721951992e+00
6.250000000000000000e+03 3.950485735615589800e+00
6.260000000000000000e+03 3.865259294781341559e+00
6.270000000000000000e+03 3.911207059805559716e+00
6.280000000000000000e+03 3.870942976062264673e+00
6.290000000000000000e+03 3.952651527004765519e+00
6.300000000000000000e+03 3.914736265261082870e+00
6.310000000000000000e+03 3.859311122597324228e+00
6.320000000000000000e+03 3.915702187035386750e+00
6.330000000000000000e+03 3.871867852131277932e+00
6.340000000000000000e+03 3.918103962140628393e+00
6.350000000000000000e+03 3.876796552057185430e+00
6.360000000000000000e+03 3.846913098441774093e+00
6.370000000000000000e+03 3.834287828668600628e+00
6.380000000000000000e+03 3.874480058796687665e+00
6.390000000000000000e+03 3.864573695469823100e+00
6.400000000000000000e+03 3.851259912207556368e+00
6.410000000000000000e+03 3.833682265502657671e+00
6.420000000000000000e+03 3.817701324969941190e+00
6.430000000000000000e+03 3.848888033516103313e+00
6.440000000000000000e+03 3.846718734926530381e+00
6.450000000000000000e+03 3.839513537468873139e+00
6.460000000000000000e+03 3.824852365873425253e+00
6.470000000000000000e+03 3.842031947799892766e+00
6.480000000000000000e+03 3.879253759884952579e+00
6.490000000000000000e+03 3.851887842021073816e+00
6.500000000000000000e+03 3.822138500097585823e+00
6.510000000000000000e+03 3.832641304133469706e+00
6.520000000000000000e+03 3.843178435217953215e+00
6.530000000000000000e+03 3.812588549977038443e+00
6.540000000000000000e+03 3.795656738751566284e+00
6.550000000000000000e+03 3.888619760253185564e+00
6.560000000000000000e+03 3.914318205804988793e+00
6.570000000000000000e+03 3.856571801111565723e+00
6.580000000000000000e+03 3.875663577452044262e+00
6.590000000000000000e+03 3.838580617443928311e+00
6.600000000000000000e+03 3.809324974876938885e+00
6.610000000000000000e+03 3.814948499539434490e+00
6.620000000000000000e+03 3.823412427364026644e+00
6.630000000000000000e+03 4.020919219106142251e+00
6.640000000000000000e+03 3.819747040446910269e+00
6.650000000000000000e+03 3.867454935710115560e+00
6.660000000000000000e+03 3.822403723512850071e+00
6.670000000000000000e+03 3.796207447786975386e+00
6.680000000000000000e+03 3.800537101533391748e+00
6.690000000000000000e+03 3.899930557219609462e+00
6.700000000000000000e+03 3.876675889410679865e+00
6.710000000000000000e+03 3.778922381316355050e+00
6.720000000000000000e+03 3.811296742153579498e+00
6.730000000000000000e+03 3.802425644327532162e+00
6.740000000000000000e+03 3.777172569964339921e+00
6.750000000000000000e+03 3.964876342038148316e+00
6.760000000000000000e+03 3.791524625919319824e+00
6.770000000000000000e+03 3.827897170157565032e+00
6.780000000000000000e+03 3.805061337632034579e+00
6.790000000000000000e+03 3.806838412599883092e+00
6.800000000000000000e+03 3.783820925533975199e+00
6.810000000000000000e+03 3.850183328994882803e+00
6.820000000000000000e+03 3.830556789991514943e+00
6.830000000000000000e+03 3.774365549898453409e+00
6.840000000000000000e+03 3.853901429543534096e+00
6.850000000000000000e+03 3.814315988758294917e+00
6.860000000000000000e+03 3.840643394928995313e+00
6.870000000000000000e+03 3.843218510796454268e+00
6.880000000000000000e+03 3.880039015111711898e+00
6.890000000000000000e+03 3.778817016734135503e+00
6.900000000000000000e+03 3.761992922859896726e+00
6.910000000000000000e+03 3.794515371024334449e+00
6.920000000000000000e+03 3.771155889776384829e+00
6.930000000000000000e+03 3.769365534326973410e+00
6.940000000000000000e+03 3.848445474459168292e+00
6.950000000000000000e+03 3.803644871658286686e+00
6.960000000000000000e+03 3.888948500645621476e+00
6.970000000000000000e+03 3.809424488725657199e+00
6.980000000000000000e+03 3.878992177697221155e+00
6.990000000000000000e+03 3.808888084580188238e+00
7.000000000000000000e+03 3.780473865900521702e+00
7.010000000000000000e+03 3.741426330754670460e+00
7.020000000000000000e+03 3.765140866383803520e+00
7.030000000000000000e+03 3.810162312211639701e+00
7.040000000000000000e+03 3.772397105214878366e+00
7.050000000000000000e+03 3.840311512828609608e+00
7.060000000000000000e+03 3.751696139445396483e+00
7.070000000000000000e+03 3.745496206986178578e+00
7.080000000000000000e+03 3.764704674920421379e+00
7.090000000000000000e+03 3.796638512801449927e+00
7.100000000000000000e+03 3.764712654486343180e+00
7.110000000000000000e+03 3.792487729781336192e+00
7.120000000000000000e+03 3.791912084888240830e+00
7.130000000000000000e+03 3.872978544570271797e+00
7.140000000000000000e+03 3.750224424640271614e+00
7.150000000000000000e+03 3.776615676221416695e+00
7.160000000000000000e+03 3.773410331043818733e+00
7.170000000000000000e+03 3.795069261202838717e+00
7.180000000000000000e+03 3.757662256611898677e+00
7.190000000000000000e+03 3.756735919109856159e+00
7.200000000000000000e+03 3.768813686560255949e+00
7.210000000000000000e+03 3.742786335665363673e+00
7.220000000000000000e+03 3.804858444728769218e+00
7.230000000000000000e+03 3.783281773511352419e+00
7.240000000000000000e+03 3.788245547600954666e+00
7.250000000000000000e+03 3.756305098803915499e+00
7.260000000000000000e+03 3.782394866389939381e+00
7.270000000000000000e+03 3.733429856982621420e+00
7.280000000000000000e+03 3.784777926502675971e+00
7.290000000000000000e+03 3.868840028273031972e+00
7.300000000000000000e+03 3.777010093241186972e+00
7.310000000000000000e+03 3.805815167323498560e+00
7.320000000000000000e+03 3.831854175516641092e+00
7.330000000000000000e+03 3.750178269281555288e+00
7.340000000000000000e+03 3.711896334803760578e+00
7.350000000000000000e+03 3.799646566920178881e+00
7.360000000000000000e+03 3.726539339837294573e+00
7.370000000000000000e+03 3.787056114447876709e+00
7.380000000000000000e+03 3.758709013461400961e+00
7.390000000000000000e+03 3.739085271425644841e+00
7.400000000000000000e+03 3.756931637882977792e+00
7.410000000000000000e+03 3.731209662393520698e+00
7.420000000000000000e+03 3.768736001363538257e+00
7.430000000000000000e+03 3.717777285261996134e+00
7.440000000000000000e+03 3.742112957365284043e+00
7.450000000000000000e+03 3.780121942400015200e+00
7.460000000000000000e+03 3.721443675277012364e+00
7.470000000000000000e+03 3.729121387284940248e+00
7.480000000000000000e+03 3.775305749498610641e+00
7.490000000000000000e+03 3.753645079039110488e+00
7.500000000000000000e+03 3.703785640198752116e+00
7.510000000000000000e+03 3.783708387989782373e+00
7.520000000000000000e+03 3.752678105589708490e+00
7.530000000000000000e+03 3.706400521166488993e+00
7.540000000000000000e+03 3.710835345016632036e+00
7.550000000000000000e+03 3.738518622663848046e+00
7.560000000000000000e+03 3.684010422442311139e+00
7.570000000000000000e+03 3.791084678056380053e+00
7.580000000000000000e+03 3.697995524393924871e+00
7.590000000000000000e+03 3.716069128701336322e+00
7.600000000000000000e+03 3.716653826111193215e+00
7.610000000000000000e+03 3.702762376760085683e+00
7.620000000000000000e+03 3.709309238792541041e+00
7.630000000000000000e+03 3.786721676462725839e+00
7.640000000000000000e+03 3.736851976026728028e+00
7.650000000000000000e+03 3.745077844684158386e+00
7.660000000000000000e+03 3.728577139233588689e+00
7.670000000000000000e+03 3.693577042353096918e+00
7.680000000000000000e+03 3.722153332453923991e+00
7.690000000000000000e+03 3.732392491135644530e+00
7.700000000000000000e+03 3.719840010207171144e+00
7.710000000000000000e+03 3.746382430710814671e+00
7.720000000000000000e+03 3.731359054019681043e+00
7.730000000000000000e+03 3.713228245474646805e+00
7.740000000000000000e+03 3.743620978219410311e+00
7.750000000000000000e+03 3.715126259507807394e+00
7.760000000000000000e+03 3.786691580632234988e+00
7.770000000000000000e+03 3.682747963237503530e+00
7.780000000000000000e+03 3.704589554140706564e+00
7.790000000000000000e+03 3.734920445913766596e+00
7.800000000000000000e+03 3.693748740052397395e+00
7.810000000000000000e+03 3.696556994706331256e+00
7.820000000000000000e+03 3.685771472356302425e+00
7.830000000000000000e+03 3.742801114227693127e+00
7.840000000000000000e+03 3.681972304563779108e+00
7.850000000000000000e+03 3.764639571163359566e+00
7.860000000000000000e+03 3.736298388987460584e+00
7.870000000000000000e+03 3.748593257261479739e+00
7.880000000000000000e+03 3.673279319222981343e+00
7.890000000000000000e+03 3.694650731904399965e+00
7.900000000000000000e+03 3.674138966074746548e+00
7.910000000000000000e+03 3.717768563662421144e+00
7.920000000000000000e+03 3.683253542581008233e+00
7.930000000000000000e+03 3.763769808704113373e+00
7.940000000000000000e+03 3.678406445828531712e+00
7.950000000000000000e+03 3.701783142341318111e+00
7.960000000000000000e+03 3.756563038405082988e+00
7.970000000000000000e+03 3.670740609760584583e+00
7.980000000000000000e+03 3.660736721913769198e+00
7.990000000000000000e+03 3.853732165339575300e+00
8.000000000000000000e+03 3.728971138770610150e+00
8.010000000000000000e+03 3.882225191765051875e+00
8.020000000000000000e+03 3.705138226606299767e+00
8.030000000000000000e+03 3.686866447204716124e+00
8.040000000000000000e+03 3.754495088280170201e+00
8.050000000000000000e+03 3.813050902540348730e+00
8.060000000000000000e+03 3.724957966407334453e+00
8.070000000000000000e+03 3.721963087395949277e+00
8.080000000000000000e+03 3.714664298455477631e+00
8.090000000000000000e+03 3.647101670308478649e+00
8.100000000000000000e+03 3.704225915721743423e+00
8.110000000000000000e+03 3.698406577454431687e+00
8.120000000000000000e+03 3.665667021917862645e+00
8.130000000000000000e+03 3.654410266187380518e+00
8.140000000000000000e+03 3.678001325240941366e+00
8.150000000000000000e+03 3.712625541234104709e+00
8.160000000000000000e+03 3.717483561312072471e+00
8.170000000000000000e+03 3.670261629222216548e+00
8.180000000000000000e+03 3.702306729461857238e+00
8.190000000000000000e+03 3.713467733209865784e+00
8.200000000000000000e+03 3.688801551905884324e+00
8.210000000000000000e+03 3.641480308553850964e+00
8.220000000000000000e+03 3.722673157916744469e+00
8.230000000000000000e+03 3.718556375030803274e+00
8.240000000000000000e+03 3.647997811266594059e+00
8.250000000000000000e+03 3.680953470148985218e+00
8.260000000000000000e+03 3.679910381718618506e+00
8.270000000000000000e+03 3.657507264553112147e+00
8.280000000000000000e+03 3.759951294116834486e+00
8.290000000000000000e+03 3.704926129221180364e+00
8.300000000000000000e+03 3.687637197237508602e+00
8.310000000000000000e+03 3.705815750079212378e+00
8.320000000000000000e+03 3.655670250468930682e+00
8.330000000000000000e+03 3.658995290548333390e+00
8.340000000000000000e+03 3.695042283741512890e+00
8.350000000000000000e+03 3.664705069672137050e+00
8.360000000000000000e+03 3.656771630792060357e+00
8.370000000000000000e+03 3.630366595123725837e+00
8.380000000000000000e+03 3.652536054638219287e+00
8.390000000000000000e+03 3.677420596180281720e+00
8.400000000000000000e+03 3.658562605385401234e+00
8.410000000000000000e+03 3.648130350845854242e+00
8.420000000000000000e+03 3.683687210919991628e+00
8.430000000000000000e+03 3.639325478904882338e+00
8.440000000000000000e+03 3.634156206257779242e+00
8.450000000000000000e+03 3.735785565064859703e+00
8.460000000000000000e+03 3.639203887066596366e+00
8.470000000000000000e+03 3.654419791408866303e+00
8.480000000000000000e+03 3.651099595913174234e+00
8.490000000000000000e+03 3.759185096212402488e+00
8.500000000000000000e+03 3.664782618051614094e+00
8.510000000000000000e+03 3.638989781217806030e+00
8.520000000000000000e+03 3.639829753415686486e+00
8.530000000000000000e+03 3.721943357722315326e+00
8.540000000000000000e+03 3.636084086336584864e+00
8.550000000000000000e+03 3.636197520926750748e+00
8.560000000000000000e+03 3.603010503003484022e+00
8.570000000000000000e+03 3.690931243206466927e+00
8.580000000000000000e+03 3.662363923445001390e+00
8.590000000000000000e+03 3.635738252918902624e+00
8.600000000000000000e+03 3.640465859794672632e+00
8.610000000000000000e+03 3.636891296423629960e+00
8.620000000000000000e+03 3.704130140939055238e+00
8.630000000000000000e+03 3.665693818704086837e+00
8.640000000000000000e+03 3.616517237610190172e+00
8.650000000000000000e+03 3.603213645459994119e+00
8.660000000000000000e+03 3.613728593507567144e+00
8.670000000000000000e+03 3.623031344727496439e+00
8.680000000000000000e+03 3.621537626811250909e+00
8.690000000000000000e+03 3.764532413500694563e+00
8.700000000000000000e+03 3.682135348889155502e+00
8.710000000000000000e+03 3.639462919960053888e+00
8.720000000000000000e+03 3.668349631199789851e+00
8.730000000000000000e+03 3.725625742128448881e+00
8.740000000000000000e+03 3.682541180061219777e+00
8.750000000000000000e+03 3.597423632926593395e+00
8.760000000000000000e+03 3.660925720169841746e+00
8.770000000000000000e+03 3.625710516389474058e+00
8.780000000000000000e+03 3.643310996775607880e+00
8.790000000000000000e+03 3.646711770452303103e+00
8.800000000000000000e+03 3.676916938165181836e+00
8.810000000000000000e+03 3.609639872290502538e+00
8.820000000000000000e+03 3.624600881769470373e+00
8.830000000000000000e+03 3.640957796660514667e+00
8.840000000000000000e+03 3.625731953353805270e+00
8.850000000000000000e+03 3.631282229781130244e+00
8.860000000000000000e+03 3.642021729875288383e+00
8.870000000000000000e+03 3.684811274588360330e+00
8.880000000000000000e+03 3.674133385443866029e+00
8.890000000000000000e+03 3.722364448246744395e+00
8.900000000000000000e+03 3.615519260452788597e+00
8.910000000000000000e+03 3.626901982634516131e+00
8.920000000000000000e+03 3.599614673761699635e+00
8.930000000000000000e+03 3.612884004768099455e+00
8.940000000000000000e+03 3.582155847410427807e+00
8.950000000000000000e+03 3.783369116816976963e+00
8.960000000000000000e+03 3.618713716051634943e+00
8.970000000000000000e+03 3.612724170527278567e+00
8.980000000000000000e+03 3.607931798100015630e+00
8.990000000000000000e+03 3.651437967353567515e+00
9.000000000000000000e+03 3.655232084031705408e+00
9.010000000000000000e+03 3.638407412473966929e+00
9.020000000000000000e+03 3.643541731206862089e+00
9.030000000000000000e+03 3.634127339972049509e+00
9.040000000000000000e+03 3.589025161276578224e+00
9.050000000000000000e+03 3.621200938526142554e+00
9.060000000000000000e+03 3.645453791163160595e+00
9.070000000000000000e+03 3.608934780209076543e+00
9.080000000000000000e+03 3.653201927504161173e+00
9.090000000000000000e+03 3.780805325173507647e+00
9.100000000000000000e+03 3.674193344336601719e+00
9.110000000000000000e+03 3.605641998393775083e+00
9.120000000000000000e+03 3.576872493963648481e+00
9.130000000000000000e+03 3.710189454827131694e+00
9.140000000000000000e+03 3.647935461100831223e+00
9.150000000000000000e+03 3.598690054242841718e+00
9.160000000000000000e+03 3.588594138209828976e+00
9.170000000000000000e+03 3.586175515912825240e+00
9.180000000000000000e+03 3.607646974357296532e+00
9.190000000000000000e+03 3.729733571414037385e+00
9.200000000000000000e+03 3.655302919497722680e+00
9.210000000000000000e+03 3.735047347701926590e+00
9.220000000000000000e+03 3.621903906008262730e+00
9.230000000000000000e+03 3.648749981390445818e+00
9.240000000000000000e+03 3.647602124526481138e+00
9.250000000000000000e+03 3.641389169020695427e+00
9.260000000000000000e+03 3.630764685550863735e+00
9.270000000000000000e+03 3.590416863553500537e+00
9.280000000000000000e+03 3.601665371234548552e+00
9.290000000000000000e+03 3.617432555101815606e+00
9.300000000000000000e+03 3.566110086835265314e+00
9.310000000000000000e+03 3.592212248489195403e+00
9.320000000000000000e+03 3.567983322498021970e+00
9.330000000000000000e+03 3.662934021734900014e+00
9.340000000000000000e+03 3.576718649532361294e+00
9.350000000000000000e+03 3.583592930343131755e+00
9.360000000000000000e+03 3.570327591811989887e+00
9.370000000000000000e+03 3.592784320620918237e+00
9.380000000000000000e+03 3.580831378749508964e+00
9.390000000000000000e+03 3.574527848016109122e+00
9.400000000000000000e+03 3.632255527909860504e+00
9.410000000000000000e+03 3.611145642107327358e+00
9.420000000000000000e+03 3.558969856762657979e+00
9.430000000000000000e+03 3.559689668137837160e+00
9.440000000000000000e+03 3.598024562741248822e+00
9.450000000000000000e+03 3.595818894328938420e+00
9.460000000000000000e+03 3.592426620296759410e+00
9.470000000000000000e+03 3.558161452800355562e+00
9.480000000000000000e+03 3.604747894402901220e+00
9.490000000000000000e+03 3.597181854283383995e+00
9.500000000000000000e+03 3.597838356801873250e+00
9.510000000000000000e+03 3.594256688762553331e+00
9.520000000000000000e+03 3.664029184283505547e+00
9.530000000000000000e+03 3.571797202023145434e+00
9.540000000000000000e+03 3.555615247450549354e+00
9.550000000000000000e+03 3.598227854165258588e+00
9.560000000000000000e+03 3.615969360095156127e+00
9.570000000000000000e+03 3.595124222435666095e+00
9.580000000000000000e+03 3.632825232042541153e+00
9.590000000000000000e+03 3.632434062319927381e+00
9.600000000000000000e+03 3.681769881268812217e+00


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_May20_2022_hist_low_ep_1pd_Ns30_Train.dat <==
0.000000000000000000e+00 1.371353474332019289e+02
1.000000000000000000e+01 7.701819742356347831e+01
2.000000000000000000e+01 7.212523017727569652e+01
3.000000000000000000e+01 6.983519242876401734e+01
4.000000000000000000e+01 6.855576966738466638e+01
5.000000000000000000e+01 6.773715932858603139e+01
6.000000000000000000e+01 6.712497454026518540e+01
7.000000000000000000e+01 6.656606504537428748e+01
8.000000000000000000e+01 6.602393253941141893e+01
9.000000000000000000e+01 6.549390924687195081e+01
1.000000000000000000e+02 6.496502589735302990e+01
1.100000000000000000e+02 6.447427115233641359e+01
1.200000000000000000e+02 6.402073333596702298e+01
1.300000000000000000e+02 6.363749455227338814e+01
1.400000000000000000e+02 6.327336563537713943e+01
1.500000000000000000e+02 6.295626039288110576e+01
1.600000000000000000e+02 6.269308261221388534e+01
1.700000000000000000e+02 6.245482547097041248e+01
1.800000000000000000e+02 6.224054741233804577e+01
1.900000000000000000e+02 6.204465181108984950e+01
2.000000000000000000e+02 6.187121397823567293e+01
2.100000000000000000e+02 6.171063237755306119e+01
2.200000000000000000e+02 6.157820825926875585e+01
2.300000000000000000e+02 6.143946700182831222e+01
2.400000000000000000e+02 6.131203013326584994e+01
2.500000000000000000e+02 6.119433655308205999e+01
2.600000000000000000e+02 6.108478794560372904e+01
2.700000000000000000e+02 6.096834155424436119e+01
2.800000000000000000e+02 6.085296018824289632e+01
2.900000000000000000e+02 6.075781802510583418e+01
3.000000000000000000e+02 6.065817592576144079e+01
3.100000000000000000e+02 6.056034729146209372e+01
3.200000000000000000e+02 6.048116393891779552e+01
3.300000000000000000e+02 6.039421682397454560e+01
3.400000000000000000e+02 6.030508576513779673e+01
3.500000000000000000e+02 6.020054984110921481e+01
3.600000000000000000e+02 6.011996470599429898e+01
3.700000000000000000e+02 6.002859222708479336e+01
3.800000000000000000e+02 5.996417183866442002e+01
3.900000000000000000e+02 5.987695513183160045e+01
4.000000000000000000e+02 5.979488866899494326e+01
4.100000000000000000e+02 5.972024216476981451e+01
4.200000000000000000e+02 5.963895072315889934e+01
4.300000000000000000e+02 5.956054274394353598e+01
4.400000000000000000e+02 5.949667426038933371e+01
4.500000000000000000e+02 5.942170860152878475e+01
4.600000000000000000e+02 5.934244173123482113e+01
4.700000000000000000e+02 5.928341003247135177e+01
4.800000000000000000e+02 5.922722564676232082e+01
4.900000000000000000e+02 5.913846181644924371e+01
5.000000000000000000e+02 5.908662701650433746e+01
5.100000000000000000e+02 5.902795575442939935e+01
5.200000000000000000e+02 5.897295005246579080e+01
5.300000000000000000e+02 5.890142553187910579e+01
5.400000000000000000e+02 5.883606561614652719e+01
5.500000000000000000e+02 5.877583582521923944e+01
5.600000000000000000e+02 5.873632445554348180e+01
5.700000000000000000e+02 5.866964459808517773e+01
5.800000000000000000e+02 5.861519191008633101e+01
5.900000000000000000e+02 5.857169168127423831e+01
6.000000000000000000e+02 5.851548940237960750e+01
6.100000000000000000e+02 5.846093906604968993e+01
6.200000000000000000e+02 5.842193350491855597e+01
6.300000000000000000e+02 5.836779976003999337e+01
6.400000000000000000e+02 5.831902679845360638e+01
6.500000000000000000e+02 5.827038688975086700e+01
6.600000000000000000e+02 5.822335847970511935e+01
6.700000000000000000e+02 5.818502235259409616e+01
6.800000000000000000e+02 5.813767712897656992e+01
6.900000000000000000e+02 5.809454427240780205e+01
7.000000000000000000e+02 5.804779608959650261e+01
7.100000000000000000e+02 5.800787089643525007e+01
7.200000000000000000e+02 5.798047177646862593e+01
7.300000000000000000e+02 5.791813617552687532e+01
7.400000000000000000e+02 5.788500731852441561e+01
7.500000000000000000e+02 5.785070528146135160e+01
7.600000000000000000e+02 5.781250422297281943e+01
7.700000000000000000e+02 5.776754375363491789e+01
7.800000000000000000e+02 5.771801188956853679e+01
7.900000000000000000e+02 5.769587476452497299e+01
8.000000000000000000e+02 5.766113631056016686e+01
8.100000000000000000e+02 5.762986142386926502e+01
8.200000000000000000e+02 5.758979274589921005e+01
8.300000000000000000e+02 5.754436976966121620e+01
8.400000000000000000e+02 5.751439188096749433e+01
8.500000000000000000e+02 5.746862042875550713e+01
8.600000000000000000e+02 5.743689216898186345e+01
8.700000000000000000e+02 5.741193578946585063e+01
8.800000000000000000e+02 5.738650696497064985e+01
8.900000000000000000e+02 5.736463984282369211e+01
9.000000000000000000e+02 5.731376728083641581e+01
9.100000000000000000e+02 5.728369215334107878e+01
9.200000000000000000e+02 5.723664000432219012e+01
9.300000000000000000e+02 5.722912376947488156e+01
9.400000000000000000e+02 5.719550831905421262e+01
9.500000000000000000e+02 5.716587705965859101e+01
9.600000000000000000e+02 5.711770416347500401e+01
9.700000000000000000e+02 5.708427757354690613e+01
9.800000000000000000e+02 5.704191039065596414e+01
9.900000000000000000e+02 5.701559716702526970e+01
1.000000000000000000e+03 5.698411793882243614e+01
1.010000000000000000e+03 5.696315712398014597e+01
1.020000000000000000e+03 5.693590917783126315e+01
1.030000000000000000e+03 5.689867939413774423e+01
1.040000000000000000e+03 5.688328837271760818e+01
1.050000000000000000e+03 5.683836818256001067e+01
1.060000000000000000e+03 5.681251504056456270e+01
1.070000000000000000e+03 5.676634323795548909e+01
1.080000000000000000e+03 5.675394268036032486e+01
1.090000000000000000e+03 5.675440081367038658e+01
1.100000000000000000e+03 5.670737661451109801e+01
1.110000000000000000e+03 5.667286797792882425e+01
1.120000000000000000e+03 5.665152050378370063e+01
1.130000000000000000e+03 5.659817159011190313e+01
1.140000000000000000e+03 5.659051878544894265e+01
1.150000000000000000e+03 5.654725925539517561e+01
1.160000000000000000e+03 5.652145005576422676e+01
1.170000000000000000e+03 5.649502190458908046e+01
1.180000000000000000e+03 5.648182048165475777e+01
1.190000000000000000e+03 5.644779676626559706e+01
1.200000000000000000e+03 5.640737533503487100e+01
1.210000000000000000e+03 5.639270959363896196e+01
1.220000000000000000e+03 5.635871655423520110e+01
1.230000000000000000e+03 5.633813624626861127e+01
1.240000000000000000e+03 5.631527679405140674e+01
1.250000000000000000e+03 5.629619630801001051e+01
1.260000000000000000e+03 5.627330029571639614e+01
1.270000000000000000e+03 5.623221507035579947e+01
1.280000000000000000e+03 5.619894384294512690e+01
1.290000000000000000e+03 5.618637243376390700e+01
1.300000000000000000e+03 5.613768517908113154e+01
1.310000000000000000e+03 5.613971393290804457e+01
1.320000000000000000e+03 5.608929952748897563e+01
1.330000000000000000e+03 5.606387609793850402e+01
1.340000000000000000e+03 5.603267697220859134e+01
1.350000000000000000e+03 5.601009822804834926e+01
1.360000000000000000e+03 5.598664914792186664e+01
1.370000000000000000e+03 5.596885469001934155e+01
1.380000000000000000e+03 5.596414126404402367e+01
1.390000000000000000e+03 5.590959062825223214e+01
1.400000000000000000e+03 5.588540040579135848e+01
1.410000000000000000e+03 5.584910307653225914e+01
1.420000000000000000e+03 5.584805829421802770e+01
1.430000000000000000e+03 5.582084991431293020e+01
1.440000000000000000e+03 5.579950900391619939e+01
1.450000000000000000e+03 5.576045436942183642e+01
1.460000000000000000e+03 5.575536207747757800e+01
1.470000000000000000e+03 5.571911586741909872e+01
1.480000000000000000e+03 5.569300398936454144e+01
1.490000000000000000e+03 5.566897840135024467e+01
1.500000000000000000e+03 5.564767138055396600e+01
1.510000000000000000e+03 5.561748544747415934e+01
1.520000000000000000e+03 5.559975506845218973e+01
1.530000000000000000e+03 5.557915289322179575e+01
1.540000000000000000e+03 5.554571245267270996e+01
1.550000000000000000e+03 5.553635185131559382e+01
1.560000000000000000e+03 5.550826937267996186e+01
1.570000000000000000e+03 5.549175799231922923e+01
1.580000000000000000e+03 5.545849377011604275e+01
1.590000000000000000e+03 5.542005344835703085e+01
1.600000000000000000e+03 5.539834440215700084e+01
1.610000000000000000e+03 5.537488096065083454e+01


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_May20_2022_hist_low_ep_1pd_Ns30_val.dat <==
0.000000000000000000e+00 1.282287689541625468e+02
1.000000000000000000e+01 7.711888080971968407e+01
2.000000000000000000e+01 7.246170863808001172e+01
3.000000000000000000e+01 7.023477648661665285e+01
4.000000000000000000e+01 6.900346387931369918e+01
5.000000000000000000e+01 6.823338210578272367e+01
6.000000000000000000e+01 6.764815194029694112e+01
7.000000000000000000e+01 6.710252256924660230e+01
8.000000000000000000e+01 6.663395152693369994e+01
9.000000000000000000e+01 6.610511870309288440e+01
1.000000000000000000e+02 6.558984177256414227e+01
1.100000000000000000e+02 6.511568731400291199e+01
1.200000000000000000e+02 6.472390280066554169e+01
1.300000000000000000e+02 6.432945521760424867e+01
1.400000000000000000e+02 6.404255405953723823e+01
1.500000000000000000e+02 6.374759875992388913e+01
1.600000000000000000e+02 6.348373853668157807e+01
1.700000000000000000e+02 6.329519522271220211e+01
1.800000000000000000e+02 6.310038776066970456e+01
1.900000000000000000e+02 6.291986897721081107e+01
2.000000000000000000e+02 6.278785663968989184e+01
2.100000000000000000e+02 6.272247123987941109e+01
2.200000000000000000e+02 6.254020191419876085e+01
2.300000000000000000e+02 6.244079813298653647e+01
2.400000000000000000e+02 6.236047903683169125e+01
2.500000000000000000e+02 6.221332103700239458e+01
2.600000000000000000e+02 6.217305697544455967e+01
2.700000000000000000e+02 6.205849527613040806e+01
2.800000000000000000e+02 6.203470157273870456e+01
2.900000000000000000e+02 6.191364008136655883e+01
3.000000000000000000e+02 6.183215648974144329e+01
3.100000000000000000e+02 6.182357988095541401e+01
3.200000000000000000e+02 6.172527655365344401e+01
3.300000000000000000e+02 6.161366251249089032e+01
3.400000000000000000e+02 6.159057893917299253e+01
3.500000000000000000e+02 6.153828045158152094e+01
3.600000000000000000e+02 6.147687573388875393e+01
3.700000000000000000e+02 6.137563446400676526e+01
3.800000000000000000e+02 6.133313673789540843e+01
3.900000000000000000e+02 6.121791251341391416e+01
4.000000000000000000e+02 6.117285878838547575e+01
4.100000000000000000e+02 6.110775095323423756e+01
4.200000000000000000e+02 6.106264593444690547e+01
4.300000000000000000e+02 6.097575321772376356e+01
4.400000000000000000e+02 6.100006803915263021e+01
4.500000000000000000e+02 6.090920617184544028e+01
4.600000000000000000e+02 6.080593168536273652e+01
4.700000000000000000e+02 6.079033310987343697e+01
4.800000000000000000e+02 6.076589017041653307e+01
4.900000000000000000e+02 6.070450247793609577e+01
5.000000000000000000e+02 6.071886057311084528e+01
5.100000000000000000e+02 6.062945980696492398e+01
5.200000000000000000e+02 6.056863117184711598e+01
5.300000000000000000e+02 6.062906115585681022e+01
5.400000000000000000e+02 6.060971738753510607e+01
5.500000000000000000e+02 6.050617785477570720e+01
5.600000000000000000e+02 6.046874394379814532e+01
5.700000000000000000e+02 6.045509172298372391e+01
5.800000000000000000e+02 6.035153974514133779e+01
5.900000000000000000e+02 6.033376406240124368e+01
6.000000000000000000e+02 6.030182871916074561e+01
6.100000000000000000e+02 6.033883006872522969e+01
6.200000000000000000e+02 6.024214444055652251e+01
6.300000000000000000e+02 6.017987157978467394e+01
6.400000000000000000e+02 6.028069919395842646e+01
6.500000000000000000e+02 6.013313476349270559e+01
6.600000000000000000e+02 6.009809486048101945e+01
6.700000000000000000e+02 6.023176875036025990e+01
6.800000000000000000e+02 6.005420931658849781e+01
6.900000000000000000e+02 6.008647739404432997e+01
7.000000000000000000e+02 6.003004822131267559e+01
7.100000000000000000e+02 5.997703621426182963e+01
7.200000000000000000e+02 6.001793148392715693e+01
7.300000000000000000e+02 6.006246138461298045e+01
7.400000000000000000e+02 6.000262648873692939e+01
7.500000000000000000e+02 5.994693494888312557e+01
7.600000000000000000e+02 5.987748314918763981e+01
7.700000000000000000e+02 5.988834214929166677e+01
7.800000000000000000e+02 6.008307846939415242e+01
7.900000000000000000e+02 5.984881261222940907e+01
8.000000000000000000e+02 5.990694484795252350e+01
8.100000000000000000e+02 5.990856273248319752e+01
8.200000000000000000e+02 5.982167306553181874e+01
8.300000000000000000e+02 5.981318369188664974e+01
8.400000000000000000e+02 5.977257721002269619e+01
8.500000000000000000e+02 5.977384543139457662e+01
8.600000000000000000e+02 5.978811055772293059e+01
8.700000000000000000e+02 5.975668846586338390e+01
8.800000000000000000e+02 5.978305709827513681e+01
8.900000000000000000e+02 5.990663919735337117e+01
9.000000000000000000e+02 5.977997989372152432e+01
9.100000000000000000e+02 5.972676023920831057e+01
9.200000000000000000e+02 5.966069628860046237e+01
9.300000000000000000e+02 5.974304720595631579e+01
9.400000000000000000e+02 5.976620302008067398e+01
9.500000000000000000e+02 5.972586299868341086e+01
9.600000000000000000e+02 5.976591503197600019e+01
9.700000000000000000e+02 5.963817497260039602e+01
9.800000000000000000e+02 5.977756416695460473e+01
9.900000000000000000e+02 5.962823260039555606e+01
1.000000000000000000e+03 5.976651143133481270e+01
1.010000000000000000e+03 5.976034903183087721e+01
1.020000000000000000e+03 5.974013345249468898e+01
1.030000000000000000e+03 5.962358325098802680e+01
1.040000000000000000e+03 5.967100557431557206e+01
1.050000000000000000e+03 5.963822819063918246e+01
1.060000000000000000e+03 5.963643103213001950e+01
1.070000000000000000e+03 5.965123039057429821e+01
1.080000000000000000e+03 5.965341795268314939e+01
1.090000000000000000e+03 5.957661493300035005e+01
1.100000000000000000e+03 5.971900346623342415e+01
1.110000000000000000e+03 5.964388949999404588e+01
1.120000000000000000e+03 5.968104718064290637e+01
1.130000000000000000e+03 5.968231530165049747e+01
1.140000000000000000e+03 5.960496584283058041e+01
1.150000000000000000e+03 5.968137648562363751e+01
1.160000000000000000e+03 5.960473441962790275e+01
1.170000000000000000e+03 5.953093626885835477e+01
1.180000000000000000e+03 5.954229925347714669e+01
1.190000000000000000e+03 5.966032594771419895e+01
1.200000000000000000e+03 5.960751143875975799e+01
1.210000000000000000e+03 5.955589015986895163e+01
1.220000000000000000e+03 5.973440156617248675e+01
1.230000000000000000e+03 5.956644096025777202e+01
1.240000000000000000e+03 5.960726773798225508e+01
1.250000000000000000e+03 5.952798547479580549e+01
1.260000000000000000e+03 5.959405315864159292e+01
1.270000000000000000e+03 5.959167086370481314e+01
1.280000000000000000e+03 5.957356599721893531e+01
1.290000000000000000e+03 5.952349851109224232e+01
1.300000000000000000e+03 5.968278368146671653e+01
1.310000000000000000e+03 5.950333581116482407e+01
1.320000000000000000e+03 5.969024862781189711e+01
1.330000000000000000e+03 5.957785659197341488e+01
1.340000000000000000e+03 5.959549723775803187e+01
1.350000000000000000e+03 5.958849363944980837e+01
1.360000000000000000e+03 5.964229718313379891e+01
1.370000000000000000e+03 5.959577375955446144e+01
1.380000000000000000e+03 5.955019383627143270e+01
1.390000000000000000e+03 5.952532778941666436e+01
1.400000000000000000e+03 5.962653955035458608e+01
1.410000000000000000e+03 5.963343428291716464e+01
1.420000000000000000e+03 5.958057954555641089e+01
1.430000000000000000e+03 5.962863998978384927e+01
1.440000000000000000e+03 5.952809210784434413e+01
1.450000000000000000e+03 5.960376980527322388e+01
1.460000000000000000e+03 5.969023431236993105e+01
1.470000000000000000e+03 5.957552692341986500e+01
1.480000000000000000e+03 5.951546501684982360e+01
1.490000000000000000e+03 5.955744994331104181e+01
1.500000000000000000e+03 5.959266844849708633e+01
1.510000000000000000e+03 5.960362849103127303e+01
1.520000000000000000e+03 5.952236236150032056e+01
1.530000000000000000e+03 5.952222905732886460e+01
1.540000000000000000e+03 5.965286953491843747e+01
1.550000000000000000e+03 5.965161920541742546e+01
1.560000000000000000e+03 5.953367982245953272e+01
1.570000000000000000e+03 5.957405982066040906e+01
1.580000000000000000e+03 5.959326658167850610e+01
1.590000000000000000e+03 5.952112979924125113e+01
1.600000000000000000e+03 5.962458849111141035e+01
1.610000000000000000e+03 5.952463668975120470e+01


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_May20_2022_hist_low_ep_2pds_Ns30_Train.dat <==
0.000000000000000000e+00 1.349668434398797103e+02
1.000000000000000000e+01 6.598507984172444196e+01
2.000000000000000000e+01 5.767680654883620406e+01
3.000000000000000000e+01 5.274198093297572854e+01
4.000000000000000000e+01 5.023724476639567627e+01
5.000000000000000000e+01 4.872389625641867639e+01
6.000000000000000000e+01 4.763097434230035532e+01
7.000000000000000000e+01 4.665812590418334338e+01
8.000000000000000000e+01 4.578321774781399256e+01
9.000000000000000000e+01 4.498444691076225155e+01
1.000000000000000000e+02 4.429855596457829137e+01
1.100000000000000000e+02 4.370824877231056149e+01
1.200000000000000000e+02 4.319077298560133471e+01
1.300000000000000000e+02 4.273607172134419585e+01
1.400000000000000000e+02 4.231342606538289886e+01
1.500000000000000000e+02 4.194889992691256708e+01
1.600000000000000000e+02 4.158724151980463546e+01
1.700000000000000000e+02 4.125825556593188992e+01
1.800000000000000000e+02 4.094183242819164548e+01
1.900000000000000000e+02 4.064282811935043327e+01
2.000000000000000000e+02 4.036836759814622866e+01
2.100000000000000000e+02 4.009335724184088434e+01
2.200000000000000000e+02 3.984006416775235238e+01
2.300000000000000000e+02 3.959237184361559514e+01
2.400000000000000000e+02 3.934940884641724779e+01
2.500000000000000000e+02 3.913820788444777321e+01
2.600000000000000000e+02 3.893059604724476941e+01
2.700000000000000000e+02 3.873136522695462958e+01
2.800000000000000000e+02 3.853127217659540094e+01
2.900000000000000000e+02 3.834852506942085881e+01
3.000000000000000000e+02 3.814875348655739629e+01
3.100000000000000000e+02 3.796205573702838620e+01
3.200000000000000000e+02 3.780906331231557260e+01
3.300000000000000000e+02 3.764248808434011551e+01
3.400000000000000000e+02 3.748398746673370852e+01
3.500000000000000000e+02 3.731299236745911685e+01
3.600000000000000000e+02 3.717099981893226612e+01
3.700000000000000000e+02 3.703466327887547749e+01
3.800000000000000000e+02 3.685665426849251247e+01
3.900000000000000000e+02 3.671486681594392110e+01
4.000000000000000000e+02 3.656894808259033880e+01
4.100000000000000000e+02 3.643453836591730521e+01
4.200000000000000000e+02 3.630566678122972490e+01
4.300000000000000000e+02 3.616361102953233342e+01
4.400000000000000000e+02 3.602341632101958169e+01
4.500000000000000000e+02 3.589324380955105198e+01
4.600000000000000000e+02 3.576406178322555718e+01
4.700000000000000000e+02 3.562785932878318107e+01
4.800000000000000000e+02 3.550058627651890930e+01
4.900000000000000000e+02 3.539024730758725923e+01
5.000000000000000000e+02 3.525862524683676469e+01
5.100000000000000000e+02 3.513733171540099676e+01
5.200000000000000000e+02 3.501155815015324890e+01
5.300000000000000000e+02 3.491220328877228951e+01
5.400000000000000000e+02 3.478827913585802634e+01
5.500000000000000000e+02 3.467818005425025518e+01
5.600000000000000000e+02 3.454514002314580523e+01
5.700000000000000000e+02 3.444288573754654692e+01
5.800000000000000000e+02 3.434327015702093888e+01
5.900000000000000000e+02 3.421712681652456922e+01
6.000000000000000000e+02 3.411207687993359627e+01
6.100000000000000000e+02 3.399121518805906561e+01
6.200000000000000000e+02 3.389816291805132664e+01
6.300000000000000000e+02 3.380508381007581420e+01
6.400000000000000000e+02 3.370362120056611843e+01
6.500000000000000000e+02 3.360434425970844785e+01
6.600000000000000000e+02 3.349247816674663625e+01
6.700000000000000000e+02 3.339959336450164784e+01
6.800000000000000000e+02 3.329394197546491796e+01
6.900000000000000000e+02 3.319683580142183388e+01
7.000000000000000000e+02 3.311308932386575776e+01
7.100000000000000000e+02 3.300354354790936640e+01
7.200000000000000000e+02 3.291470318181336552e+01
7.300000000000000000e+02 3.282832951506975405e+01
7.400000000000000000e+02 3.272516838012926854e+01
7.500000000000000000e+02 3.264055768303254723e+01


==> Dat/Fig3/ANN_Net_400learningcurve_1a2PDs_May20_2022_hist_low_ep_2pds_Ns30_val.dat <==
0.000000000000000000e+00 1.223558143796199005e+02
1.000000000000000000e+01 6.606638765760543208e+01
2.000000000000000000e+01 5.803726998258317593e+01
3.000000000000000000e+01 5.330626932743816582e+01
4.000000000000000000e+01 5.101853935014089814e+01
5.000000000000000000e+01 4.964796235512213940e+01
6.000000000000000000e+01 4.869123561567574399e+01
7.000000000000000000e+01 4.790324058959242137e+01
8.000000000000000000e+01 4.709096862639241721e+01
9.000000000000000000e+01 4.641448527517433575e+01
1.000000000000000000e+02 4.584760549567992172e+01
1.100000000000000000e+02 4.534882164952028916e+01
1.200000000000000000e+02 4.491834089359058879e+01
1.300000000000000000e+02 4.459466701492315366e+01
1.400000000000000000e+02 4.425228686269360168e+01
1.500000000000000000e+02 4.394434929499966103e+01
1.600000000000000000e+02 4.364881295144591178e+01
1.700000000000000000e+02 4.339596429158908819e+01
1.800000000000000000e+02 4.312730547505909584e+01
1.900000000000000000e+02 4.291380151363384243e+01
2.000000000000000000e+02 4.270693674672842377e+01
2.100000000000000000e+02 4.255395529593136672e+01
2.200000000000000000e+02 4.235094784303091586e+01
2.300000000000000000e+02 4.216453223172661069e+01
2.400000000000000000e+02 4.202454930324208959e+01
2.500000000000000000e+02 4.185891861220034826e+01
2.600000000000000000e+02 4.175969871207690431e+01
2.700000000000000000e+02 4.163495652083940257e+01
2.800000000000000000e+02 4.152153614532087289e+01
2.900000000000000000e+02 4.142109845792283807e+01
3.000000000000000000e+02 4.131051727938812945e+01
3.100000000000000000e+02 4.125427741790464609e+01
3.200000000000000000e+02 4.113960577212593250e+01
3.300000000000000000e+02 4.108047997481209279e+01
3.400000000000000000e+02 4.101067380830187403e+01
3.500000000000000000e+02 4.098519704665484653e+01
3.600000000000000000e+02 4.091691395567669076e+01
3.700000000000000000e+02 4.089034587457273773e+01
3.800000000000000000e+02 4.082882013616040950e+01
3.900000000000000000e+02 4.078684857403870012e+01
4.000000000000000000e+02 4.075808878931656665e+01
4.100000000000000000e+02 4.070690661415762435e+01
4.200000000000000000e+02 4.064331618348366248e+01
4.300000000000000000e+02 4.062255401290335044e+01
4.400000000000000000e+02 4.060815756639914298e+01
4.500000000000000000e+02 4.062329022844377135e+01
4.600000000000000000e+02 4.056899835995076131e+01
4.700000000000000000e+02 4.054701800311969606e+01
4.800000000000000000e+02 4.051487477612388943e+01
4.900000000000000000e+02 4.051915146868437745e+01
5.000000000000000000e+02 4.048534589727343302e+01
5.100000000000000000e+02 4.056134887378546949e+01
5.200000000000000000e+02 4.048805946182621085e+01
5.300000000000000000e+02 4.051195509796306027e+01
5.400000000000000000e+02 4.046035898770625749e+01
5.500000000000000000e+02 4.046015986291715905e+01
5.600000000000000000e+02 4.046804566230697731e+01
5.700000000000000000e+02 4.044918687378029176e+01
5.800000000000000000e+02 4.050661386244920692e+01
5.900000000000000000e+02 4.048907549419966756e+01
6.000000000000000000e+02 4.048790871301115857e+01
6.100000000000000000e+02 4.053519671657659984e+01
6.200000000000000000e+02 4.050561333832710176e+01
6.300000000000000000e+02 4.053284318861835089e+01
6.400000000000000000e+02 4.049601970940709350e+01
6.500000000000000000e+02 4.052119098626436511e+01
6.600000000000000000e+02 4.062068186185302210e+01
6.700000000000000000e+02 4.062511117773248515e+01
6.800000000000000000e+02 4.055289273744845957e+01
6.900000000000000000e+02 4.063332997531475144e+01
7.000000000000000000e+02 4.060546104647593779e+01
7.100000000000000000e+02 4.064059646529179304e+01
7.200000000000000000e+02 4.064138191336663652e+01
7.300000000000000000e+02 4.069307397495610701e+01
7.400000000000000000e+02 4.067748562674520230e+01
7.500000000000000000e+02 4.069679203372100318e+01


==> Dat/Fig4/ANN_Net_400_10ns_vsOPT_loglog_Aug5_2022_ANN_1PD_500MSPS.dat <==
1.000000000000000021e-02 5.170199999999999818e+01
2.154434690031882191e-02 3.250274999999999892e+01
4.641588833612782239e-02 1.985725000000000051e+01
9.999999999999999167e-02 1.189700000000000024e+01
2.154434690031882260e-01 6.568999999999999950e+00
4.641588833612772524e-01 4.911250000000000782e+00
1.000000000000000000e+00 2.968999999999999861e+00
2.154434690031882038e+00 2.068999999999999950e+00
4.641588833612773080e+00 1.706249999999999822e+00
1.000000000000000000e+01 1.500000000000000000e+00


==> Dat/Fig4/ANN_Net_400_10ns_vsOPT_loglog_Aug5_2022_ANN_2PDs_500MSPS.dat <==
1.000000000000000021e-02 2.817199999999999704e+01
2.154434690031882191e-02 1.300024999999999764e+01
4.641588833612782239e-02 6.173499999999999766e+00
9.999999999999999167e-02 3.209500000000000242e+00
2.154434690031882260e-01 1.813000000000000167e+00
4.641588833612772524e-01 1.181999999999999940e+00
1.000000000000000000e+00 8.877500000000000391e-01
2.154434690031882038e+00 6.627500000000000613e-01
4.641588833612773080e+00 6.292499999999999760e-01
1.000000000000000000e+01 5.919999999999999707e-01


==> Dat/Fig4/ANN_Net_400_10ns_vsOPT_loglog_July7_2022_ANN_1PD_500MSPS.dat <==
1.000000000000000021e-02 6.999349999999999739e+01
2.154434690031882191e-02 5.202524999999999977e+01
4.641588833612782239e-02 3.253750000000000142e+01
9.999999999999999167e-02 1.982525000000000048e+01
2.154434690031882260e-01 1.165575000000000117e+01
4.641588833612772524e-01 6.620999999999999552e+00
1.000000000000000000e+00 4.762249999999999872e+00
2.154434690031882038e+00 3.069749999999999979e+00
4.641588833612773080e+00 2.341499999999999915e+00
1.000000000000000000e+01 1.842249999999999943e+00


==> Dat/Fig4/ANN_Net_400_10ns_vsOPT_loglog_July7_2022_ANN_1PD_50MSPS.dat <==
1.000000000000000021e-02 6.357849999999999824e+01
2.154434690031882191e-02 6.193049999999999500e+01
4.641588833612782239e-02 6.096049999999999613e+01
9.999999999999999167e-02 5.932025000000000148e+01
2.154434690031882260e-01 5.710625000000000284e+01
4.641588833612772524e-01 5.356524999999999892e+01
1.000000000000000000e+00 5.136574999999999847e+01
2.154434690031882038e+00 5.050099999999999767e+01
4.641588833612773080e+00 5.015999999999999659e+01
1.000000000000000000e+01 5.018225000000000335e+01


==> Dat/Fig4/ANN_Net_400_10ns_vsOPT_loglog_July7_2022_ANN_2PDs_500MSPS.dat <==
1.000000000000000021e-02 5.871600000000000108e+01
2.154434690031882191e-02 2.921274999999999977e+01
4.641588833612782239e-02 1.338324999999999854e+01
9.999999999999999167e-02 6.250749999999999140e+00
2.154434690031882260e-01 3.289749999999999730e+00
4.641588833612772524e-01 2.003499999999999837e+00
1.000000000000000000e+00 1.218249999999999833e+00
2.154434690031882038e+00 9.597499999999999920e-01
4.641588833612773080e+00 7.682499999999998774e-01
1.000000000000000000e+01 8.050000000000000488e-01


==> Dat/Fig4/ANN_Net_400_10ns_vsOPT_loglog_July7_2022_ANN_2PDs_50MSPS.dat <==
1.000000000000000021e-02 3.155949999999999989e+01
2.154434690031882191e-02 2.555849999999999866e+01
4.641588833612782239e-02 2.252349999999999852e+01
9.999999999999999167e-02 2.023474999999999824e+01
2.154434690031882260e-01 1.705049999999999955e+01
4.641588833612772524e-01 1.335549999999999926e+01
1.000000000000000000e+00 9.942999999999999616e+00
2.154434690031882038e+00 7.488250000000000739e+00
4.641588833612773080e+00 6.088250000000000384e+00
1.000000000000000000e+01 5.107499999999999929e+00


==> Dat/Fig4/ANN_Net_400_10ns_vsOPT_loglog_July7_2022_ANN_3PDs_Enhanced_Tri.dat <==
1.000000000000000021e-02 1.471149999999999913e+01
2.154434690031882191e-02 8.529749999999999943e+00
4.641588833612782239e-02 5.784250000000000114e+00
9.999999999999999167e-02 4.762750000000000483e+00
2.154434690031882260e-01 4.266499999999999737e+00
4.641588833612772524e-01 4.142750000000000377e+00
1.000000000000000000e+00 4.047749999999999737e+00
2.154434690031882038e+00 4.090749999999999886e+00
4.641588833612773080e+00 4.078750000000000320e+00
1.000000000000000000e+01 4.097500000000000142e+00


==> Dat/Fig4/ANN_Net_400_10ns_vsOPT_loglog_July7_2022_RMSE_Tri_ref_50cm_Edge.dat <==
1.000000000000000021e-02 5.682000000000000739e+01
2.154434690031882191e-02 3.408999999999999631e+01
4.641588833612782239e-02 3.040999999999999659e+01
9.999999999999999167e-02 2.992000000000000171e+01
2.154434690031882260e-01 2.984999999999999787e+01
4.641588833612772524e-01 2.983999999999999986e+01
1.000000000000000000e+00 2.983999999999999986e+01
2.154434690031882038e+00 2.983999999999999986e+01
4.641588833612773080e+00 2.983999999999999986e+01
1.000000000000000000e+01 2.983999999999999986e+01


==> Dat/Fig4/ANN_Net_400_1ns_vsOPT_loglog_Aug7_2022_ANN_1PD_500MSPS.dat <==
1.000000000000000021e-02 5.948199999999999932e+01
2.154434690031882191e-02 3.996900000000000119e+01
4.641588833612782239e-02 2.537099999999999866e+01
9.999999999999999167e-02 1.533399999999999963e+01
2.154434690031882260e-01 1.105000000000000071e+01
4.641588833612772524e-01 7.647999999999999687e+00
1.000000000000000000e+00 5.661999999999999922e+00
2.154434690031882038e+00 4.745000000000000107e+00
4.641588833612773080e+00 4.233999999999999986e+00
1.000000000000000000e+01 4.009000000000000341e+00


==> Dat/Fig4/ANN_Net_400_1ns_vsOPT_loglog_Aug7_2022_ANN_2PDs_500MSPS.dat <==
1.000000000000000021e-02 3.879399999999999693e+01
2.154434690031882191e-02 2.042899999999999849e+01
4.641588833612782239e-02 1.022799999999999976e+01
9.999999999999999167e-02 6.540000000000000036e+00
2.154434690031882260e-01 4.769999999999999574e+00
4.641588833612772524e-01 3.346000000000000085e+00
1.000000000000000000e+00 2.605999999999999872e+00
2.154434690031882038e+00 2.271999999999999797e+00
4.641588833612773080e+00 1.961999999999999966e+00
1.000000000000000000e+01 1.830000000000000071e+00


==> Dat/Fig4/ANN_Net_400_1ns_vsOPT_loglog_July7_2022_ANN_1PD_500MSPS.dat <==
1.000000000000000021e-02 5.948199999999999932e+01
2.154434690031882191e-02 3.996900000000000119e+01
4.641588833612782239e-02 2.537099999999999866e+01
9.999999999999999167e-02 1.533399999999999963e+01
2.154434690031882260e-01 1.105000000000000071e+01
4.641588833612772524e-01 7.647999999999999687e+00
1.000000000000000000e+00 5.661999999999999922e+00
2.154434690031882038e+00 4.745000000000000107e+00
4.641588833612773080e+00 4.233999999999999986e+00
1.000000000000000000e+01 4.009000000000000341e+00


==> Dat/Fig4/ANN_Net_400_1ns_vsOPT_loglog_July7_2022_ANN_1PD_50MSPS.dat <==
1.000000000000000021e-02 6.375300000000000011e+01
2.154434690031882191e-02 6.223799999999999955e+01
4.641588833612782239e-02 6.174499999999999744e+01
9.999999999999999167e-02 6.157699999999999818e+01
2.154434690031882260e-01 6.112800000000000011e+01
4.641588833612772524e-01 6.069200000000000017e+01
1.000000000000000000e+00 6.035399999999999920e+01
2.154434690031882038e+00 6.015899999999999892e+01
4.641588833612773080e+00 6.019400000000000261e+01
1.000000000000000000e+01 6.004399999999999693e+01


==> Dat/Fig4/ANN_Net_400_1ns_vsOPT_loglog_July7_2022_ANN_2PDs_500MSPS.dat <==
1.000000000000000021e-02 3.879399999999999693e+01
2.154434690031882191e-02 2.042899999999999849e+01
4.641588833612782239e-02 1.022799999999999976e+01
9.999999999999999167e-02 6.540000000000000036e+00
2.154434690031882260e-01 4.769999999999999574e+00
4.641588833612772524e-01 3.346000000000000085e+00
1.000000000000000000e+00 2.605999999999999872e+00
2.154434690031882038e+00 2.271999999999999797e+00
4.641588833612773080e+00 1.961999999999999966e+00
1.000000000000000000e+01 1.830000000000000071e+00


==> Dat/Fig4/ANN_Net_400_1ns_vsOPT_loglog_July7_2022_ANN_2PDs_50MSPS.dat <==
1.000000000000000021e-02 3.133200000000000074e+01
2.154434690031882191e-02 2.546600000000000108e+01
4.641588833612782239e-02 2.262699999999999889e+01
9.999999999999999167e-02 2.024899999999999878e+01
2.154434690031882260e-01 1.722899999999999920e+01
4.641588833612772524e-01 1.455100000000000016e+01
1.000000000000000000e+00 1.177500000000000036e+01
2.154434690031882038e+00 9.689999999999999503e+00
4.641588833612773080e+00 8.563000000000000611e+00
1.000000000000000000e+01 7.913999999999999702e+00


==> Dat/Fig4/ANN_Net_400_1ns_vsOPT_loglog_July7_2022_ANN_3PDs_Enhanced_Tri.dat <==
1.000000000000000021e-02 1.474499999999999922e+01
2.154434690031882191e-02 8.438000000000000611e+00
4.641588833612782239e-02 5.756000000000000227e+00
9.999999999999999167e-02 4.671000000000000263e+00
2.154434690031882260e-01 4.320999999999999730e+00
4.641588833612772524e-01 4.161999999999999922e+00
1.000000000000000000e+00 4.072000000000000064e+00
2.154434690031882038e+00 4.064000000000000057e+00
4.641588833612773080e+00 4.253000000000000114e+00
1.000000000000000000e+01 4.024000000000000021e+00


==> Dat/Fig4/ANN_Net_400_1ns_vsOPT_loglog_July7_2022_RMSE_Tri_ref_50cm_Edge.dat <==
1.000000000000000021e-02 5.682000000000000739e+01
2.154434690031882191e-02 3.408999999999999631e+01
4.641588833612782239e-02 3.040999999999999659e+01
9.999999999999999167e-02 2.992000000000000171e+01
2.154434690031882260e-01 2.984999999999999787e+01
4.641588833612772524e-01 2.983999999999999986e+01
1.000000000000000000e+00 2.983999999999999986e+01
2.154434690031882038e+00 2.983999999999999986e+01
4.641588833612773080e+00 2.983999999999999986e+01
1.000000000000000000e+01 2.983999999999999986e+01


==> Dat/Fig5/ANN_Net_400vsPulsewidth_loglog_July7_2022_ANN_1PD_HE.dat <==
1.000000000000000000e+00 4.110500000000000043e+00
2.000000000000000000e+00 3.315749999999999975e+00
4.000000000000000000e+00 2.130500000000000060e+00
5.000000000000000000e+00 1.725500000000000034e+00
8.000000000000000000e+00 1.468750000000000000e+00
1.000000000000000000e+01 1.550000000000000044e+00
1.600000000000000000e+01 1.543250000000000011e+00
2.000000000000000000e+01 1.627249999999999863e+00
3.200000000000000000e+01 2.316250000000000142e+00


==> Dat/Fig5/ANN_Net_400vsPulsewidth_loglog_July7_2022_ANN_1PD_LE.dat <==
1.000000000000000000e+00 1.526125000000000043e+01
2.000000000000000000e+00 1.396424999999999983e+01
4.000000000000000000e+00 1.130675000000000097e+01
5.000000000000000000e+00 1.059850000000000136e+01
8.000000000000000000e+00 1.117700000000000138e+01
1.000000000000000000e+01 1.164949999999999974e+01
1.600000000000000000e+01 1.447150000000000070e+01
2.000000000000000000e+01 1.686950000000000216e+01
3.200000000000000000e+01 2.383225000000000193e+01


==> Dat/Fig5/ANN_Net_400vsPulsewidth_loglog_July7_2022_ANN_2PDs_HE.dat <==
1.000000000000000000e+00 1.868749999999999911e+00
2.000000000000000000e+00 1.437500000000000000e+00
4.000000000000000000e+00 8.925000000000000711e-01
5.000000000000000000e+00 7.462500000000000799e-01
8.000000000000000000e+00 6.724999999999999867e-01
1.000000000000000000e+01 6.527500000000000524e-01
1.600000000000000000e+01 5.367500000000000604e-01
2.000000000000000000e+01 5.665000000000000036e-01
3.200000000000000000e+01 6.864999999999999991e-01


==> Dat/Fig5/ANN_Net_400vsPulsewidth_loglog_July7_2022_ANN_2PDs_LE.dat <==
1.000000000000000000e+00 6.286000000000000476e+00
2.000000000000000000e+00 5.248499999999999943e+00
4.000000000000000000e+00 3.454499999999999904e+00
5.000000000000000000e+00 3.024750000000000050e+00
8.000000000000000000e+00 2.909250000000000114e+00
1.000000000000000000e+01 3.225749999999999673e+00
1.600000000000000000e+01 4.655750000000000277e+00
2.000000000000000000e+01 5.627250000000000085e+00
3.200000000000000000e+01 9.680249999999999133e+00


==> Dat/Fig5/ANN_Net_400vsfs_loglog_May30_2020_ANN_1PD_HE.dat <==
1.000000000000000000e+03 1.875750000000000028e+00
5.000000000000000000e+02 1.409750000000000059e+00
4.000000000000000000e+02 1.452500000000000124e+00
3.000000000000000000e+02 1.525749999999999940e+00
2.000000000000000000e+02 2.049749999999999961e+00
1.000000000000000000e+02 2.034124999999999872e+01
5.000000000000000000e+01 5.047025000000000006e+01
1.666666666666666785e+01 6.184550000000000125e+01


==> Dat/Fig5/ANN_Net_400vsfs_loglog_May30_2020_ANN_1PD_LE.dat <==
1.000000000000000000e+03 1.967624999999999957e+01
5.000000000000000000e+02 1.150274999999999892e+01
4.000000000000000000e+02 1.065825000000000067e+01
3.000000000000000000e+02 1.040275000000000105e+01
2.000000000000000000e+02 1.138674999999999926e+01
1.000000000000000000e+02 4.107000000000000028e+01
5.000000000000000000e+01 5.944050000000000011e+01
1.666666666666666785e+01 6.186874999999999858e+01


==> Dat/Fig5/ANN_Net_400vsfs_loglog_May30_2020_ANN_2PDs_HE.dat <==
1.000000000000000000e+03 7.384999999999999343e-01
5.000000000000000000e+02 5.862499999999999378e-01
4.000000000000000000e+02 6.157500000000000195e-01
3.000000000000000000e+02 6.275000000000000577e-01
2.000000000000000000e+02 6.334999999999999520e-01
1.000000000000000000e+02 1.129499999999999948e+00
5.000000000000000000e+01 5.228749999999999787e+00
1.666666666666666785e+01 2.081824999999999903e+01


==> Dat/Fig5/ANN_Net_400vsfs_loglog_May30_2020_ANN_2PDs_LE.dat <==
1.000000000000000000e+03 6.288999999999999702e+00
5.000000000000000000e+02 3.198750000000000426e+00
4.000000000000000000e+02 2.937249999999999694e+00
3.000000000000000000e+02 2.765499999999999847e+00
2.000000000000000000e+02 3.224750000000000227e+00
1.000000000000000000e+02 4.306499999999999773e+00
5.000000000000000000e+01 2.017650000000000077e+01
1.666666666666666785e+01 2.145775000000000077e+01

